A Convex Reconstruction Model for X-ray Tomographic Imaging with Uncertain Flat-fields

Classical methods for X-ray computed tomography are based on the assumption that the X-ray source intensity is known, but in practice, the intensity is measured and hence uncertain. Under normal operating conditions, when the exposure time is sufficiently high, this kind of uncertainty typically has a negligible effect on the reconstruction quality. However, in time- or dose-limited applications such as dynamic CT, this uncertainty may cause severe and systematic artifacts known as ring artifacts. By carefully modeling the measurement process and by taking uncertainties into account, we derive a new convex model that leads to improved reconstructions despite poor quality measurements. We demonstrate the effectiveness of the methodology based on simulated and real data sets.

==> data/ex2_RAE_notv.dat <==
   0.0000000e+00   1.0000000e+02   6.5698861e+01   1.0000000e+02   6.6734827e+01   1.0000000e+02   6.6734827e+01   2.2046129e+01
   1.0000000e+01   1.8594998e+01   5.8315859e+01   1.8942172e+01   5.9012270e+01   6.9994637e+01   6.0456567e+01   2.2818597e+01
   2.0000000e+01   1.3743955e+01   5.8811644e+01   1.6073347e+01   5.9541947e+01   5.5273802e+01   6.0637434e+01   2.3760522e+01
   3.0000000e+01   1.2729486e+01   5.9374398e+01   1.7372039e+01   6.0244686e+01   4.5566304e+01   6.0909804e+01   2.4800225e+01
   4.0000000e+01   1.3143225e+01   5.9933012e+01   1.9714890e+01   6.1039211e+01   3.8663725e+01   6.1232330e+01   2.5897671e+01
   5.0000000e+01   1.4209426e+01   6.0472058e+01   2.2307961e+01   6.1885758e+01   3.3733785e+01   6.1585513e+01   2.7026634e+01
   6.0000000e+01   1.5576577e+01   6.0993384e+01   2.4907215e+01   6.2758960e+01   3.0288713e+01   6.1957950e+01   2.8170034e+01
   7.0000000e+01   1.7074303e+01   6.1500123e+01   2.7430689e+01   6.3644023e+01   2.8028569e+01   6.2343308e+01   2.9316413e+01
   8.0000000e+01   1.8616791e+01   6.1994613e+01   2.9852362e+01   6.4530729e+01   2.6723461e+01   6.2736707e+01   3.0457296e+01
   9.0000000e+01   2.0161035e+01   6.2478690e+01   3.2160420e+01   6.5410667e+01   2.6163917e+01   6.3134431e+01   3.1587310e+01
   1.0000000e+02   2.1686314e+01   6.2953301e+01   3.4357218e+01   6.6279698e+01   2.6160064e+01   6.3533820e+01   3.2701883e+01
   1.1000000e+02   2.3181350e+01   6.3418673e+01   3.6447684e+01   6.7134568e+01   2.6552129e+01   6.3933461e+01   3.3797896e+01
   1.2000000e+02   2.4640345e+01   6.3875149e+01   3.8436675e+01   6.7974132e+01   2.7214649e+01   6.4331667e+01   3.4873083e+01
   1.3000000e+02   2.6060091e+01   6.4322761e+01   4.0328641e+01   6.8795905e+01   2.8055177e+01   6.4727499e+01   3.5926110e+01
   1.4000000e+02   2.7438975e+01   6.4761961e+01   4.2129124e+01   6.9600304e+01   2.9009083e+01   6.5120011e+01   3.6956567e+01
   1.5000000e+02   2.8777296e+01   6.5193115e+01   4.3847250e+01   7.0387805e+01   3.0030345e+01   6.5508823e+01   3.7963727e+01
   1.6000000e+02   3.0076264e+01   6.5616369e+01   4.5486894e+01   7.1156518e+01   3.1089119e+01   6.5893689e+01   3.8947745e+01
   1.7000000e+02   3.1337145e+01   6.6031708e+01   4.7051375e+01   7.1906643e+01   3.2163321e+01   6.6273819e+01   3.9908763e+01
   1.8000000e+02   3.2561093e+01   6.6439432e+01   4.8545848e+01   7.2638429e+01   3.3239453e+01   6.6649107e+01   4.0847560e+01
   1.9000000e+02   3.3750055e+01   6.6839838e+01   4.9977113e+01   7.3351782e+01   3.4308218e+01   6.7019597e+01   4.1764881e+01
   2.0000000e+02   3.4903590e+01   6.7233326e+01   5.1348414e+01   7.4047259e+01   3.5364159e+01   6.7385212e+01   4.2660829e+01
   2.1000000e+02   3.6022873e+01   6.7619565e+01   5.2663842e+01   7.4725090e+01   3.6402914e+01   6.7745681e+01   4.3535915e+01
   2.2000000e+02   3.7109851e+01   6.7998730e+01   5.3928756e+01   7.5385697e+01   3.7421615e+01   6.8101122e+01   4.4389483e+01
   2.3000000e+02   3.8165946e+01   6.8371368e+01   5.5146029e+01   7.6028891e+01   3.8419170e+01   6.8451248e+01   4.5221853e+01
   2.4000000e+02   3.9192057e+01   6.8737503e+01   5.6319199e+01   7.6656360e+01   3.9393099e+01   6.8796373e+01   4.6034301e+01
   2.5000000e+02   4.0189274e+01   6.9097327e+01   5.7450557e+01   7.7268822e+01   4.0344316e+01   6.9136614e+01   4.6827499e+01
   2.6000000e+02   4.1159071e+01   6.9451223e+01   5.8542265e+01   7.7866207e+01   4.1273759e+01   6.9472066e+01   4.7602785e+01
   2.7000000e+02   4.2102069e+01   6.9799388e+01   5.9597218e+01   7.8448949e+01   4.2180881e+01   6.9802522e+01   4.8359954e+01
   2.8000000e+02   4.3018864e+01   7.0141813e+01   6.0615622e+01   7.9018313e+01   4.3066133e+01   7.0127747e+01   4.9099285e+01
   2.9000000e+02   4.3911576e+01   7.0478571e+01   6.1600207e+01   7.9574839e+01   4.3929743e+01   7.0448134e+01   4.9821434e+01
   3.0000000e+02   4.4780956e+01   7.0809857e+01   6.2552374e+01   8.0118297e+01   4.4772623e+01   7.0763488e+01   5.0527231e+01
   3.1000000e+02   4.5628122e+01   7.1135847e+01   6.3475024e+01   8.0649461e+01   4.5595412e+01   7.1074138e+01   5.1217684e+01
   3.2000000e+02   4.6453758e+01   7.1456626e+01   6.4368890e+01   8.1168568e+01   4.6398736e+01   7.1380230e+01   5.1893039e+01
   3.3000000e+02   4.7258570e+01   7.1772221e+01   6.5236169e+01   8.1676475e+01   4.7183146e+01   7.1681939e+01   5.2553349e+01
   3.4000000e+02   4.8043758e+01   7.2083011e+01   6.6078110e+01   8.2173291e+01   4.7948816e+01   7.1979362e+01   5.3199263e+01
   3.5000000e+02   4.8810083e+01   7.2389147e+01   6.6895561e+01   8.2659426e+01   4.8696445e+01   7.2272696e+01   5.3831120e+01
   3.6000000e+02   4.9557932e+01   7.2690662e+01   6.7689728e+01   8.3135066e+01   4.9426740e+01   7.2561927e+01   5.4449694e+01
   3.7000000e+02   5.0288489e+01   7.2987474e+01   6.8461631e+01   8.3600824e+01   5.0140212e+01   7.2847007e+01   5.5055562e+01
   3.8000000e+02   5.1001838e+01   7.3279935e+01   6.9212638e+01   8.4056554e+01   5.0837360e+01   7.3127957e+01   5.5648988e+01
   3.9000000e+02   5.1698685e+01   7.3568054e+01   6.9943510e+01   8.4502707e+01   5.1518862e+01   7.3405003e+01   5.6230039e+01
   4.0000000e+02   5.2379646e+01   7.3852016e+01   7.0655182e+01   8.4939569e+01   5.2185310e+01   7.3678083e+01   5.6798720e+01
   4.1000000e+02   5.3045409e+01   7.4131702e+01   7.1348653e+01   8.5366902e+01   5.2836787e+01   7.3947282e+01   5.7356001e+01
   4.2000000e+02   5.3695994e+01   7.4407248e+01   7.2024751e+01   8.5785211e+01   5.3474137e+01   7.4212763e+01   5.7902135e+01
   4.3000000e+02   5.4331890e+01   7.4678776e+01   7.2684468e+01   8.6194976e+01   5.4097118e+01   7.4474428e+01   5.8437004e+01
   4.4000000e+02   5.4953619e+01   7.4946399e+01   7.3328038e+01   8.6596105e+01   5.4706355e+01   7.4732409e+01   5.8961185e+01
   4.5000000e+02   5.5561363e+01   7.5210227e+01   7.3955524e+01   8.6989065e+01   5.5302713e+01   7.4986916e+01   5.9475366e+01
   4.6000000e+02   5.6156003e+01   7.5470397e+01   7.4567871e+01   8.7374363e+01   5.5886602e+01   7.5237865e+01   5.9979389e+01
   4.7000000e+02   5.6738017e+01   7.5726843e+01   7.5165927e+01   8.7752369e+01   5.6458494e+01   7.5485390e+01   6.0473358e+01
   4.8000000e+02   5.7308034e+01   7.5979762e+01   7.5749805e+01   8.8123074e+01   5.7019092e+01   7.5729618e+01   6.0957608e+01
   4.9000000e+02   5.7866431e+01   7.6229218e+01   7.6319812e+01   8.8486582e+01   5.7568093e+01   7.5970619e+01   6.1432678e+01
   5.0000000e+02   5.8413131e+01   7.6475382e+01   7.6876598e+01   8.8843175e+01   5.8105518e+01   7.6208468e+01   6.1898963e+01
   5.1000000e+02   5.8948563e+01   7.6718301e+01   7.7420992e+01   8.9193427e+01   5.8632303e+01   7.6443263e+01   6.2356636e+01
   5.2000000e+02   5.9473269e+01   7.6958110e+01   7.7953751e+01   8.9537249e+01   5.9148535e+01   7.6675048e+01   6.2805746e+01
   5.3000000e+02   5.9987466e+01   7.7194866e+01   7.8475672e+01   8.9874888e+01   5.9654551e+01   7.6903842e+01   6.3246529e+01
   5.4000000e+02   6.0491347e+01   7.7428594e+01   7.8986907e+01   9.0206336e+01   6.0150648e+01   7.7129751e+01   6.3679328e+01
   5.5000000e+02   6.0985559e+01   7.7659320e+01   7.9487429e+01   9.0531535e+01   6.0637106e+01   7.7352714e+01   6.4104673e+01
   5.6000000e+02   6.1470552e+01   7.7887141e+01   7.9978076e+01   9.0850911e+01   6.1114194e+01   7.7572875e+01   6.4522649e+01
   5.7000000e+02   6.1946047e+01   7.8111991e+01   8.0458894e+01   9.1164783e+01   6.1582613e+01   7.7790300e+01   6.4933396e+01
   5.8000000e+02   6.2412441e+01   7.8334000e+01   8.0930299e+01   9.1473156e+01   6.2042185e+01   7.8005000e+01   6.5337380e+01
   5.9000000e+02   6.2870218e+01   7.8553322e+01   8.1392501e+01   9.1776261e+01   6.2493343e+01   7.8217012e+01   6.5734519e+01
   6.0000000e+02   6.3319687e+01   7.8769864e+01   8.1845673e+01   9.2074065e+01   6.2936439e+01   7.8426378e+01   6.6124691e+01
   6.1000000e+02   6.3761224e+01   7.8983850e+01   8.2289842e+01   9.2366766e+01   6.3371789e+01   7.8633286e+01   6.6508191e+01
   6.2000000e+02   6.4195017e+01   7.9195162e+01   8.2725489e+01   9.2654663e+01   6.3799540e+01   7.8837738e+01   6.6885174e+01
   6.3000000e+02   6.4621406e+01   7.9403849e+01   8.3152971e+01   9.2937841e+01   6.4220023e+01   7.9039694e+01   6.7255919e+01
   6.4000000e+02   6.5040347e+01   7.9609972e+01   8.3572494e+01   9.3216289e+01   6.4633205e+01   7.9239129e+01   6.7620716e+01
   6.5000000e+02   6.5452078e+01   7.9813559e+01   8.3984129e+01   9.3490070e+01   6.5039356e+01   7.9436231e+01   6.7979617e+01
   6.6000000e+02   6.5856886e+01   8.0014503e+01   8.4388418e+01   9.3759487e+01   6.5438648e+01   7.9631076e+01   6.8332687e+01
   6.7000000e+02   6.6255063e+01   8.0213061e+01   8.4785366e+01   9.4024635e+01   6.5831377e+01   7.9823633e+01   6.8680106e+01
   6.8000000e+02   6.6646652e+01   8.0409305e+01   8.5175024e+01   9.4285710e+01   6.6217526e+01   8.0013971e+01   6.9022061e+01
   6.9000000e+02   6.7031566e+01   8.0603140e+01   8.5557624e+01   9.4542680e+01   6.6597455e+01   8.0202104e+01   6.9358603e+01
   7.0000000e+02   6.7409879e+01   8.0794806e+01   8.5933539e+01   9.4795754e+01   6.6970923e+01   8.0388038e+01   6.9689733e+01
   7.1000000e+02   6.7782045e+01   8.0984344e+01   8.6303078e+01   9.5045053e+01   6.7338233e+01   8.0571825e+01   7.0015744e+01
   7.2000000e+02   6.8148229e+01   8.1171612e+01   8.6666203e+01   9.5290682e+01   6.7699362e+01   8.0753492e+01   7.0336795e+01
   7.3000000e+02   6.8508544e+01   8.1356707e+01   8.7023112e+01   9.5532651e+01   6.8054658e+01   8.0933092e+01   7.0652993e+01
   7.4000000e+02   6.8862901e+01   8.1539676e+01   8.7373891e+01   9.5771112e+01   6.8404330e+01   8.1110683e+01   7.0964336e+01
   7.5000000e+02   6.9211480e+01   8.1720623e+01   8.7718644e+01   9.6006229e+01   6.8748425e+01   8.1286346e+01   7.1271083e+01
   7.6000000e+02   6.9554588e+01   8.1899526e+01   8.8057664e+01   9.6238095e+01   6.9087324e+01   8.1460092e+01   7.1573286e+01
   7.7000000e+02   6.9892149e+01   8.2076429e+01   8.8391126e+01   9.6466676e+01   6.9420972e+01   8.1631932e+01   7.1871007e+01
   7.8000000e+02   7.0224588e+01   8.2251406e+01   8.8719013e+01   9.6691959e+01   6.9749508e+01   8.1801842e+01   7.2164291e+01
   7.9000000e+02   7.0551920e+01   8.2424490e+01   8.9041616e+01   9.6914230e+01   7.0073059e+01   8.1969966e+01   7.2453305e+01
   8.0000000e+02   7.0874217e+01   8.2595724e+01   8.9359094e+01   9.7133481e+01   7.0391853e+01   8.2136312e+01   7.2738230e+01
   8.1000000e+02   7.1191696e+01   8.2765038e+01   8.9671640e+01   9.7349707e+01   7.0705869e+01   8.2300898e+01   7.3019235e+01
   8.2000000e+02   7.1504602e+01   8.2932490e+01   8.9979376e+01   9.7563050e+01   7.1015198e+01   8.2463768e+01   7.3296381e+01
   8.3000000e+02   7.1812883e+01   8.3098082e+01   9.0282263e+01   9.7773596e+01   7.1319945e+01   8.2624926e+01   7.3569643e+01
   8.4000000e+02   7.2117012e+01   8.3261895e+01   9.0580443e+01   9.7981347e+01   7.1620273e+01   8.2784396e+01   7.3839115e+01
   8.5000000e+02   7.2416899e+01   8.3423988e+01   9.0874271e+01   9.8186270e+01   7.1916356e+01   8.2942251e+01   7.4104958e+01
   8.6000000e+02   7.2712467e+01   8.3584357e+01   9.1163827e+01   9.8388379e+01   7.2208333e+01   8.3098494e+01   7.4367268e+01
   8.7000000e+02   7.3003948e+01   8.3743096e+01   9.1448856e+01   9.8587796e+01   7.2496264e+01   8.3253119e+01   7.4626084e+01
   8.8000000e+02   7.3291284e+01   8.3900212e+01   9.1729746e+01   9.8784481e+01   7.2780169e+01   8.3406128e+01   7.4881537e+01
   8.9000000e+02   7.3574518e+01   8.4055710e+01   9.2006483e+01   9.8978592e+01   7.3060069e+01   8.3557592e+01   7.5133730e+01
   9.0000000e+02   7.3853783e+01   8.4209553e+01   9.2279084e+01   9.9170226e+01   7.3336142e+01   8.3707566e+01   7.5382800e+01
   9.1000000e+02   7.4129131e+01   8.4361827e+01   9.2547623e+01   9.9359503e+01   7.3608423e+01   8.3856078e+01   7.5628760e+01
   9.2000000e+02   7.4400796e+01   8.4512602e+01   9.2812345e+01   9.9546471e+01   7.3876867e+01   8.4003123e+01   7.5871605e+01
   9.3000000e+02   7.4668798e+01   8.4661929e+01   9.3073454e+01   9.9731003e+01   7.4141719e+01   8.4148742e+01   7.6111299e+01
   9.4000000e+02   7.4933114e+01   8.4809691e+01   9.3330803e+01   9.9913175e+01   7.4402995e+01   8.4292894e+01   7.6347968e+01
   9.5000000e+02   7.5193765e+01   8.4955926e+01   9.3584533e+01   1.0009306e+02   7.4660829e+01   8.4435636e+01   7.6581694e+01
   9.6000000e+02   7.5450976e+01   8.5100750e+01   9.3834756e+01   1.0027075e+02   7.4915311e+01   8.4576975e+01   7.6812461e+01
   9.7000000e+02   7.5704745e+01   8.5244160e+01   9.4081556e+01   1.0044625e+02   7.5166391e+01   8.4716932e+01   7.7040207e+01
   9.8000000e+02   7.5955217e+01   8.5386107e+01   9.4324879e+01   1.0061965e+02   7.5414182e+01   8.4855497e+01   7.7265033e+01
   9.9000000e+02   7.6202427e+01   8.5526631e+01   9.4564904e+01   1.0079094e+02   7.5658855e+01   8.4992684e+01   7.7487233e+01
   1.0000000e+03   7.6446444e+01   8.5665778e+01   9.4801666e+01   1.0096028e+02   7.5900383e+01   8.5128565e+01   7.7706744e+01
   1.0100000e+03   7.6687449e+01   8.5803594e+01   9.5035331e+01   1.0112772e+02   7.6138839e+01   8.5263149e+01   7.7923574e+01
   1.0200000e+03   7.6925431e+01   8.5940019e+01   9.5265900e+01   1.0129324e+02   7.6374213e+01   8.5396417e+01   7.8137822e+01
   1.0300000e+03   7.7160362e+01   8.6075091e+01   9.5493470e+01   1.0145682e+02   7.6606598e+01   8.5528467e+01   7.8349408e+01
   1.0400000e+03   7.7392363e+01   8.6208876e+01   9.5718056e+01   1.0161855e+02   7.6836120e+01   8.5659298e+01   7.8558391e+01
   1.0500000e+03   7.7621454e+01   8.6341437e+01   9.5939832e+01   1.0177838e+02   7.7062842e+01   8.5788877e+01   7.8764896e+01
   1.0600000e+03   7.7847810e+01   8.6472740e+01   9.6158857e+01   1.0193638e+02   7.7286774e+01   8.5917224e+01   7.8968987e+01
   1.0700000e+03   7.8071454e+01   8.6602774e+01   9.6375132e+01   1.0209258e+02   7.7507825e+01   8.6044350e+01   7.9170681e+01
   1.0800000e+03   7.8292372e+01   8.6731537e+01   9.6588825e+01   1.0224696e+02   7.7726158e+01   8.6170291e+01   7.9370072e+01
   1.0900000e+03   7.8510605e+01   8.6859105e+01   9.6799810e+01   1.0239960e+02   7.7941872e+01   8.6295055e+01   7.9567155e+01
   1.1000000e+03   7.8726202e+01   8.6985535e+01   9.7008163e+01   1.0255050e+02   7.8155029e+01   8.6418668e+01   7.9762042e+01
   1.1100000e+03   7.8939152e+01   8.7110816e+01   9.7213903e+01   1.0269972e+02   7.8365636e+01   8.6541119e+01   7.9954657e+01
   1.1200000e+03   7.9149553e+01   8.7234991e+01   9.7417070e+01   1.0284732e+02   7.8573600e+01   8.6662433e+01   8.0145073e+01
   1.1300000e+03   7.9357356e+01   8.7358049e+01   9.7617656e+01   1.0299328e+02   7.8779112e+01   8.6782655e+01   8.0333252e+01
   1.1400000e+03   7.9562699e+01   8.7479954e+01   9.7815775e+01   1.0313760e+02   7.8982219e+01   8.6901802e+01   8.0519322e+01
   1.1500000e+03   7.9765613e+01   8.7600794e+01   9.8011556e+01   1.0328032e+02   7.9182878e+01   8.7019861e+01   8.0703287e+01
   1.1600000e+03   7.9966127e+01   8.7720521e+01   9.8204989e+01   1.0342145e+02   7.9381129e+01   8.7136860e+01   8.0885213e+01
   1.1700000e+03   8.0164323e+01   8.7839129e+01   9.8396146e+01   1.0356103e+02   7.9577010e+01   8.7252846e+01   8.1065186e+01
   1.1800000e+03   8.0360244e+01   8.7956664e+01   9.8585123e+01   1.0369913e+02   7.9770603e+01   8.7367829e+01   8.1243246e+01
   1.1900000e+03   8.0553928e+01   8.8073159e+01   9.8771937e+01   1.0383574e+02   7.9962011e+01   8.7481803e+01   8.1419369e+01
   1.2000000e+03   8.0745376e+01   8.8188603e+01   9.8956603e+01   1.0397097e+02   8.0151306e+01   8.7594809e+01   8.1593566e+01
   1.2100000e+03   8.0934687e+01   8.8303009e+01   9.9139136e+01   1.0410482e+02   8.0338534e+01   8.7706884e+01   8.1765884e+01
   1.2200000e+03   8.1121856e+01   8.8416377e+01   9.9319536e+01   1.0423731e+02   8.0523712e+01   8.7817987e+01   8.1936367e+01
   1.2300000e+03   8.1306854e+01   8.8528748e+01   9.9497941e+01   1.0436849e+02   8.0706870e+01   8.7928128e+01   8.2105048e+01
   1.2400000e+03   8.1489765e+01   8.8640136e+01   9.9674384e+01   1.0449831e+02   8.0888090e+01   8.8037357e+01   8.2271948e+01
   1.2500000e+03   8.1670709e+01   8.8750541e+01   9.9848947e+01   1.0462681e+02   8.1067327e+01   8.8145651e+01   8.2437103e+01
   1.2600000e+03   8.1849690e+01   8.8859931e+01   1.0002158e+02   1.0475408e+02   8.1244517e+01   8.8253032e+01   8.2600471e+01
   1.2700000e+03   8.2026724e+01   8.8968335e+01   1.0019223e+02   1.0488009e+02   8.1419726e+01   8.8359517e+01   8.2762054e+01
   1.2800000e+03   8.2201781e+01   8.9075788e+01   1.0036100e+02   1.0500479e+02   8.1593123e+01   8.8465107e+01   8.2921954e+01
   1.2900000e+03   8.2374926e+01   8.9182324e+01   1.0052790e+02   1.0512828e+02   8.1764667e+01   8.8569817e+01   8.3080123e+01
   1.3000000e+03   8.2546185e+01   8.9287950e+01   1.0069297e+02   1.0525054e+02   8.1934376e+01   8.8673661e+01   8.3236635e+01
   1.3100000e+03   8.2715632e+01   8.9392669e+01   1.0085636e+02   1.0537156e+02   8.2102358e+01   8.8776629e+01   8.3391569e+01
   1.3200000e+03   8.2883366e+01   8.9496514e+01   1.0101801e+02   1.0549140e+02   8.2268593e+01   8.8878723e+01   8.3544947e+01
   1.3300000e+03   8.3049339e+01   8.9599499e+01   1.0117788e+02   1.0561007e+02   8.2433120e+01   8.8979963e+01   8.3696794e+01
   1.3400000e+03   8.3213611e+01   8.9701595e+01   1.0133600e+02   1.0572756e+02   8.2595954e+01   8.9080350e+01   8.3847093e+01
   1.3500000e+03   8.3376230e+01   8.9802793e+01   1.0149244e+02   1.0584396e+02   8.2757139e+01   8.9179901e+01   8.3995853e+01
   1.3600000e+03   8.3537215e+01   8.9903165e+01   1.0164724e+02   1.0595923e+02   8.2916691e+01   8.9278642e+01   8.4143152e+01
   1.3700000e+03   8.3696526e+01   9.0002684e+01   1.0180041e+02   1.0607338e+02   8.3074582e+01   8.9376590e+01   8.4289014e+01
   1.3800000e+03   8.3854216e+01   9.0101346e+01   1.0195197e+02   1.0618643e+02   8.3230879e+01   8.9473713e+01   8.4433463e+01
   1.3900000e+03   8.4010238e+01   9.0199176e+01   1.0210191e+02   1.0629847e+02   8.3385556e+01   8.9570051e+01   8.4576471e+01
   1.4000000e+03   8.4164609e+01   9.0296206e+01   1.0225030e+02   1.0640949e+02   8.3538603e+01   8.9665636e+01   8.4718067e+01
   1.4100000e+03   8.4317464e+01   9.0392446e+01   1.0239719e+02   1.0651942e+02   8.3690040e+01   8.9760470e+01   8.4858278e+01
   1.4200000e+03   8.4468798e+01   9.0487890e+01   1.0254260e+02   1.0662827e+02   8.3839993e+01   8.9854567e+01   8.4997141e+01
   1.4300000e+03   8.4618633e+01   9.0582559e+01   1.0268656e+02   1.0673611e+02   8.3988440e+01   8.9947929e+01   8.5134732e+01
   1.4400000e+03   8.4766987e+01   9.0676455e+01   1.0282902e+02   1.0684294e+02   8.4135438e+01   9.0040546e+01   8.5270995e+01
   1.4500000e+03   8.4913954e+01   9.0769556e+01   1.0296997e+02   1.0694877e+02   8.4281023e+01   9.0132436e+01   8.5405954e+01
   1.4600000e+03   8.5059453e+01   9.0861935e+01   1.0310955e+02   1.0705364e+02   8.4425188e+01   9.0223627e+01   8.5539617e+01
   1.4700000e+03   8.5203548e+01   9.0953606e+01   1.0324776e+02   1.0715756e+02   8.4567988e+01   9.0314093e+01   8.5672030e+01
   1.4800000e+03   8.5346242e+01   9.1044575e+01   1.0338460e+02   1.0726054e+02   8.4709418e+01   9.0403819e+01   8.5803216e+01
   1.4900000e+03   8.5487595e+01   9.1134812e+01   1.0352007e+02   1.0736258e+02   8.4849517e+01   9.0492830e+01   8.5933196e+01
   1.5000000e+03   8.5627574e+01   9.1224339e+01   1.0365410e+02   1.0746371e+02   8.4988268e+01   9.0581146e+01   8.6062017e+01


==> data/ex2_RAE_tv.dat <==
   0.0000000e+00   1.0000000e+02   6.5698861e+01   1.0000000e+02   6.6734827e+01   1.0000000e+02   6.6734827e+01   1.5098418e+01
   1.0000000e+01   3.0576403e+01   5.5202115e+01   3.0600711e+01   5.6015739e+01   8.6715232e+01   5.6981729e+01   1.3943930e+01
   2.0000000e+01   2.3090606e+01   5.1751172e+01   2.3050912e+01   5.2620494e+01   7.7321340e+01   5.3569366e+01   1.3086447e+01
   3.0000000e+01   1.8860156e+01   4.8488033e+01   1.8897311e+01   4.9463754e+01   7.0108965e+01   5.0341361e+01   1.2417930e+01
   4.0000000e+01   1.6218698e+01   4.5391423e+01   1.6464911e+01   4.6519288e+01   6.4284654e+01   4.7278030e+01   1.1878738e+01
   5.0000000e+01   1.4436232e+01   4.2451505e+01   1.4979297e+01   4.3773822e+01   5.9401969e+01   4.4372884e+01   1.1432640e+01
   6.0000000e+01   1.3152920e+01   3.9662279e+01   1.4043103e+01   4.1218533e+01   5.5183621e+01   4.1622774e+01   1.1056396e+01
   7.0000000e+01   1.2181265e+01   3.7019703e+01   1.3442054e+01   3.8845974e+01   5.1462986e+01   3.9025281e+01   1.0734303e+01
   8.0000000e+01   1.1417060e+01   3.4520646e+01   1.3052988e+01   3.6649508e+01   4.8140113e+01   3.6578030e+01   1.0455310e+01
   9.0000000e+01   1.0798440e+01   3.2161912e+01   1.2804792e+01   3.4622801e+01   4.5149107e+01   3.4278488e+01   1.0211292e+01
   1.0000000e+02   1.0286534e+01   2.9940648e+01   1.2652162e+01   3.2759538e+01   4.2442419e+01   3.2124270e+01   9.9960964e+00
   1.1000000e+02   9.8556650e+00   2.7853826e+01   1.2565820e+01   3.1052910e+01   3.9983448e+01   3.0112227e+01   9.8049786e+00
   1.2000000e+02   9.4880694e+00   2.5898376e+01   1.2525963e+01   2.9495548e+01   3.7742003e+01   2.8238572e+01   9.6342207e+00
   1.3000000e+02   9.1710319e+00   2.4070809e+01   1.2519243e+01   2.8079413e+01   3.5691958e+01   2.6499127e+01   9.4808726e+00
   1.4000000e+02   8.8951127e+00   2.2367430e+01   1.2536307e+01   2.6795992e+01   3.3810678e+01   2.4889521e+01   9.3425484e+00
   1.5000000e+02   8.6531410e+00   2.0784321e+01   1.2570389e+01   2.5636518e+01   3.2078936e+01   2.3404816e+01   9.2172871e+00
   1.6000000e+02   8.4395472e+00   1.9317571e+01   1.2616502e+01   2.4591761e+01   3.0480741e+01   2.2039740e+01   9.1034738e+00
   1.7000000e+02   8.2499021e+00   1.7962795e+01   1.2670378e+01   2.3652358e+01   2.9003102e+01   2.0788459e+01   8.9997618e+00
   1.8000000e+02   8.0806444e+00   1.6715946e+01   1.2729894e+01   2.2809658e+01   2.7635181e+01   1.9644843e+01   8.9050106e+00
   1.9000000e+02   7.9288997e+00   1.5572488e+01   1.2793153e+01   2.2054991e+01   2.6367919e+01   1.8602891e+01   8.8182421e+00
   2.0000000e+02   7.7923170e+00   1.4527365e+01   1.2858451e+01   2.1379694e+01   2.5193524e+01   1.7655962e+01   8.7386127e+00
   2.1000000e+02   7.6689275e+00   1.3575851e+01   1.2924395e+01   2.0776097e+01   2.4105082e+01   1.6797316e+01   8.6654122e+00
   2.2000000e+02   7.5570992e+00   1.2713302e+01   1.2990531e+01   2.0236852e+01   2.3096304e+01   1.6020346e+01   8.5980060e+00
   2.3000000e+02   7.4554562e+00   1.1934690e+01   1.3056344e+01   1.9754940e+01   2.2161401e+01   1.5318435e+01   8.5358150e+00
   2.4000000e+02   7.3628149e+00   1.1234951e+01   1.3121390e+01   1.9324078e+01   2.1295020e+01   1.4685140e+01   8.4783545e+00
   2.5000000e+02   7.2781681e+00   1.0609063e+01   1.3185397e+01   1.8938577e+01   2.0492217e+01   1.4114395e+01   8.4251949e+00
   2.6000000e+02   7.2006624e+00   1.0052113e+01   1.3248119e+01   1.8593249e+01   1.9748380e+01   1.3600477e+01   8.3759209e+00
   2.7000000e+02   7.1295590e+00   9.5593146e+00   1.3309438e+01   1.8283552e+01   1.9059197e+01   1.3137818e+01   8.3302141e+00
   2.8000000e+02   7.0642067e+00   9.1254371e+00   1.3369295e+01   1.8005447e+01   1.8420625e+01   1.2720849e+01   8.2877765e+00
   2.9000000e+02   7.0040295e+00   8.7454956e+00   1.3427602e+01   1.7755478e+01   1.7828886e+01   1.2344632e+01   8.2483416e+00
   3.0000000e+02   6.9485265e+00   8.4144719e+00   1.3484297e+01   1.7530526e+01   1.7280451e+01   1.2004760e+01   8.2116596e+00
   3.1000000e+02   6.8972523e+00   8.1273258e+00   1.3539351e+01   1.7327769e+01   1.6772023e+01   1.1697145e+01   8.1775030e+00
   3.2000000e+02   6.8498208e+00   7.8790708e+00   1.3592782e+01   1.7144765e+01   1.6300535e+01   1.1418041e+01   8.1456763e+00
   3.3000000e+02   6.8058843e+00   7.6650768e+00   1.3644591e+01   1.6979323e+01   1.5863128e+01   1.1164198e+01   8.1160033e+00
   3.4000000e+02   6.7651432e+00   7.4809768e+00   1.3694770e+01   1.6829511e+01   1.5457143e+01   1.0932745e+01   8.0883229e+00
   3.5000000e+02   6.7273245e+00   7.3228095e+00   1.3743357e+01   1.6693587e+01   1.5080115e+01   1.0721130e+01   8.0624907e+00
   3.6000000e+02   6.6921682e+00   7.1871025e+00   1.3790376e+01   1.6570053e+01   1.4729755e+01   1.0527118e+01   8.0383653e+00
   3.7000000e+02   6.6594499e+00   7.0706870e+00   1.3835838e+01   1.6457594e+01   1.4403946e+01   1.0348809e+01   8.0158154e+00
   3.8000000e+02   6.6289719e+00   6.9707499e+00   1.3879782e+01   1.6355057e+01   1.4100732e+01   1.0184541e+01   7.9947362e+00
   3.9000000e+02   6.6005560e+00   6.8848246e+00   1.3922251e+01   1.6261411e+01   1.3818313e+01   1.0032859e+01   7.9750191e+00
   4.0000000e+02   6.5740264e+00   6.8108086e+00   1.3963283e+01   1.6175787e+01   1.3555028e+01   9.8925056e+00   7.9565770e+00
   4.1000000e+02   6.5492350e+00   6.7469224e+00   1.4002945e+01   1.6097422e+01   1.3309346e+01   9.7623343e+00   7.9393056e+00
   4.2000000e+02   6.5260444e+00   6.6916184e+00   1.4041288e+01   1.6025644e+01   1.3079846e+01   9.6413754e+00   7.9231280e+00
   4.3000000e+02   6.5043433e+00   6.6435462e+00   1.4078351e+01   1.5959834e+01   1.2865246e+01   9.5287641e+00   7.9079701e+00
   4.4000000e+02   6.4840290e+00   6.6015389e+00   1.4114174e+01   1.5899427e+01   1.2664363e+01   9.4237514e+00   7.8937643e+00
   4.5000000e+02   6.4650044e+00   6.5646454e+00   1.4148809e+01   1.5843921e+01   1.2476110e+01   9.3257062e+00   7.8804399e+00
   4.6000000e+02   6.4471658e+00   6.5320794e+00   1.4182296e+01   1.5792886e+01   1.2299489e+01   9.2340600e+00   7.8679365e+00
   4.7000000e+02   6.4304304e+00   6.5032151e+00   1.4214657e+01   1.5745928e+01   1.2133589e+01   9.1483025e+00   7.8562092e+00
   4.8000000e+02   6.4147228e+00   6.4775110e+00   1.4245915e+01   1.5702693e+01   1.1977579e+01   9.0679886e+00   7.8451956e+00
   4.9000000e+02   6.3999760e+00   6.4545022e+00   1.4276115e+01   1.5662863e+01   1.1830694e+01   8.9927221e+00   7.8348612e+00
   5.0000000e+02   6.3861224e+00   6.4338315e+00   1.4305311e+01   1.5626138e+01   1.1692227e+01   8.9221532e+00   7.8251638e+00
   5.1000000e+02   6.3730979e+00   6.4151898e+00   1.4333548e+01   1.5592271e+01   1.1561532e+01   8.8559741e+00   7.8160585e+00
   5.2000000e+02   6.3608436e+00   6.3982984e+00   1.4360850e+01   1.5561028e+01   1.1438025e+01   8.7938955e+00   7.8075040e+00
   5.3000000e+02   6.3492999e+00   6.3829181e+00   1.4387253e+01   1.5532193e+01   1.1321174e+01   8.7356447e+00   7.7994741e+00
   5.4000000e+02   6.3384282e+00   6.3688563e+00   1.4412807e+01   1.5505557e+01   1.1210485e+01   8.6809604e+00   7.7919403e+00
   5.5000000e+02   6.3281863e+00   6.3559420e+00   1.4437550e+01   1.5480917e+01   1.1105510e+01   8.6296088e+00   7.7848694e+00
   5.6000000e+02   6.3185304e+00   6.3440428e+00   1.4461514e+01   1.5458101e+01   1.1005836e+01   8.5813728e+00   7.7782291e+00
   5.7000000e+02   6.3094213e+00   6.3330397e+00   1.4484705e+01   1.5436982e+01   1.0911080e+01   8.5360456e+00   7.7719949e+00
   5.8000000e+02   6.3008108e+00   6.3228340e+00   1.4507113e+01   1.5417440e+01   1.0820890e+01   8.4934407e+00   7.7661442e+00
   5.9000000e+02   6.2926634e+00   6.3133415e+00   1.4528785e+01   1.5399354e+01   1.0734954e+01   8.4533799e+00   7.7606586e+00
   6.0000000e+02   6.2849591e+00   6.3044858e+00   1.4549753e+01   1.5382621e+01   1.0652982e+01   8.4156955e+00   7.7555175e+00
   6.1000000e+02   6.2776783e+00   6.2962081e+00   1.4570035e+01   1.5367139e+01   1.0574702e+01   8.3802375e+00   7.7506994e+00
   6.2000000e+02   6.2707988e+00   6.2884566e+00   1.4589669e+01   1.5352820e+01   1.0499860e+01   8.3468583e+00   7.7461865e+00
   6.3000000e+02   6.2642974e+00   6.2811850e+00   1.4608684e+01   1.5339580e+01   1.0428232e+01   8.3154226e+00   7.7419619e+00
   6.4000000e+02   6.2581456e+00   6.2743541e+00   1.4627103e+01   1.5327343e+01   1.0359608e+01   8.2858077e+00   7.7380086e+00
   6.5000000e+02   6.2523259e+00   6.2679222e+00   1.4644949e+01   1.5316031e+01   1.0293793e+01   8.2578975e+00   7.7343113e+00
   6.6000000e+02   6.2468179e+00   6.2618595e+00   1.4662246e+01   1.5305581e+01   1.0230612e+01   8.2315876e+00   7.7308543e+00
   6.7000000e+02   6.2416024e+00   6.2561377e+00   1.4679011e+01   1.5295936e+01   1.0169904e+01   8.2067742e+00   7.7276200e+00
   6.8000000e+02   6.2366622e+00   6.2507320e+00   1.4695265e+01   1.5287039e+01   1.0111519e+01   8.1833608e+00   7.7245966e+00
   6.9000000e+02   6.2319798e+00   6.2456197e+00   1.4711023e+01   1.5278842e+01   1.0055319e+01   8.1612606e+00   7.7217732e+00
   7.0000000e+02   6.2275400e+00   6.2407808e+00   1.4726305e+01   1.5271298e+01   1.0001174e+01   8.1403973e+00   7.7191332e+00
   7.1000000e+02   6.2233341e+00   6.2361984e+00   1.4741117e+01   1.5264363e+01   9.9489668e+00   8.1206982e+00   7.7166661e+00
   7.2000000e+02   6.2193465e+00   6.2318564e+00   1.4755479e+01   1.5257993e+01   9.8985886e+00   8.1020937e+00   7.7143667e+00
   7.3000000e+02   6.2155641e+00   6.2277390e+00   1.4769415e+01   1.5252148e+01   9.8499356e+00   8.0845175e+00   7.7122247e+00
   7.4000000e+02   6.2119747e+00   6.2238324e+00   1.4782940e+01   1.5246792e+01   9.8029128e+00   8.0679075e+00   7.7102304e+00
   7.5000000e+02   6.2085658e+00   6.2201240e+00   1.4796067e+01   1.5241893e+01   9.7574336e+00   8.0522032e+00   7.7083780e+00
   7.6000000e+02   6.2053284e+00   6.2166019e+00   1.4808806e+01   1.5237420e+01   9.7134169e+00   8.0373529e+00   7.7066603e+00
   7.7000000e+02   6.2022541e+00   6.2132529e+00   1.4821176e+01   1.5233342e+01   9.6707855e+00   8.0233018e+00   7.7050699e+00
   7.8000000e+02   6.1993224e+00   6.2100654e+00   1.4833190e+01   1.5229627e+01   9.6294692e+00   8.0100085e+00   7.7035999e+00
   7.9000000e+02   6.1965250e+00   6.2070232e+00   1.4844857e+01   1.5226244e+01   9.5894038e+00   7.9974302e+00   7.7022437e+00
   8.0000000e+02   6.1938595e+00   6.2041262e+00   1.4856189e+01   1.5223173e+01   9.5505280e+00   7.9855238e+00   7.7009926e+00
   8.1000000e+02   6.1913003e+00   6.2013667e+00   1.4867198e+01   1.5220395e+01   9.5127839e+00   7.9742509e+00   7.6998375e+00
   8.2000000e+02   6.1888516e+00   6.1987361e+00   1.4877884e+01   1.5217889e+01   9.4761174e+00   7.9635748e+00   7.6987678e+00
   8.3000000e+02   6.1865168e+00   6.1962287e+00   1.4888255e+01   1.5215634e+01   9.4404802e+00   7.9534592e+00   7.6977874e+00
   8.4000000e+02   6.1842926e+00   6.1938361e+00   1.4898326e+01   1.5213610e+01   9.4058280e+00   7.9438718e+00   7.6968921e+00
   8.5000000e+02   6.1821732e+00   6.1915516e+00   1.4908105e+01   1.5211809e+01   9.3721164e+00   7.9347813e+00   7.6960738e+00
   8.6000000e+02   6.1801515e+00   6.1893699e+00   1.4917605e+01   1.5210216e+01   9.3392978e+00   7.9261607e+00   7.6953281e+00
   8.7000000e+02   6.1782214e+00   6.1872853e+00   1.4926840e+01   1.5208819e+01   9.3073350e+00   7.9179836e+00   7.6946531e+00
   8.8000000e+02   6.1763773e+00   6.1852927e+00   1.4935817e+01   1.5207608e+01   9.2761991e+00   7.9102254e+00   7.6940458e+00
   8.9000000e+02   6.1746168e+00   6.1833846e+00   1.4944546e+01   1.5206568e+01   9.2458573e+00   7.9028617e+00   7.6935012e+00
   9.0000000e+02   6.1729353e+00   6.1815595e+00   1.4953036e+01   1.5205688e+01   9.2162779e+00   7.8958695e+00   7.6930159e+00
   9.1000000e+02   6.1713300e+00   6.1798125e+00   1.4961293e+01   1.5204958e+01   9.1874306e+00   7.8892277e+00   7.6925870e+00
   9.2000000e+02   6.1697970e+00   6.1781392e+00   1.4969326e+01   1.5204363e+01   9.1592816e+00   7.8829162e+00   7.6922096e+00
   9.3000000e+02   6.1683325e+00   6.1765362e+00   1.4977145e+01   1.5203895e+01   9.1318054e+00   7.8769185e+00   7.6918814e+00
   9.4000000e+02   6.1669335e+00   6.1750012e+00   1.4984758e+01   1.5203549e+01   9.1049813e+00   7.8712152e+00   7.6915998e+00
   9.5000000e+02   6.1655965e+00   6.1735306e+00   1.4992170e+01   1.5203317e+01   9.0787864e+00   7.8657877e+00   7.6913629e+00
   9.6000000e+02   6.1643189e+00   6.1721192e+00   1.4999389e+01   1.5203192e+01   9.0531982e+00   7.8606202e+00   7.6911683e+00
   9.7000000e+02   6.1630993e+00   6.1707641e+00   1.5006420e+01   1.5203167e+01   9.0281960e+00   7.8556983e+00   7.6910137e+00
   9.8000000e+02   6.1619346e+00   6.1694633e+00   1.5013269e+01   1.5203237e+01   9.0037602e+00   7.8510091e+00   7.6908969e+00
   9.9000000e+02   6.1608203e+00   6.1682147e+00   1.5019942e+01   1.5203395e+01   8.9798718e+00   7.8465401e+00   7.6908156e+00
   1.0000000e+03   6.1597476e+00   6.1670154e+00   1.5026446e+01   1.5203636e+01   8.9565128e+00   7.8422794e+00   7.6907671e+00
   1.0100000e+03   6.1587199e+00   6.1658630e+00   1.5032786e+01   1.5203954e+01   8.9336658e+00   7.8382154e+00   7.6907439e+00
   1.0200000e+03   6.1577345e+00   6.1647552e+00   1.5038965e+01   1.5204345e+01   8.9113142e+00   7.8343383e+00   7.6907471e+00
   1.0300000e+03   6.1567892e+00   6.1636865e+00   1.5044990e+01   1.5204803e+01   8.8894426e+00   7.8306384e+00   7.6907768e+00
   1.0400000e+03   6.1558832e+00   6.1626575e+00   1.5050859e+01   1.5205326e+01   8.8680367e+00   7.8271063e+00   7.6908310e+00
   1.0500000e+03   6.1550152e+00   6.1616674e+00   1.5056581e+01   1.5205908e+01   8.8470833e+00   7.8237330e+00   7.6909085e+00
   1.0600000e+03   6.1541830e+00   6.1607149e+00   1.5062164e+01   1.5206545e+01   8.8265693e+00   7.8205108e+00   7.6910052e+00
   1.0700000e+03   6.1533858e+00   6.1597980e+00   1.5067612e+01   1.5207234e+01   8.8064823e+00   7.8174317e+00   7.6911196e+00
   1.0800000e+03   6.1526213e+00   6.1589151e+00   1.5072931e+01   1.5207971e+01   8.7868104e+00   7.8144874e+00   7.6912524e+00
   1.0900000e+03   6.1518863e+00   6.1580647e+00   1.5078124e+01   1.5208752e+01   8.7675425e+00   7.8116707e+00   7.6914014e+00
   1.1000000e+03   6.1511816e+00   6.1572452e+00   1.5083194e+01   1.5209573e+01   8.7486664e+00   7.8089753e+00   7.6915668e+00
   1.1100000e+03   6.1505053e+00   6.1564557e+00   1.5088147e+01   1.5210433e+01   8.7301717e+00   7.8063956e+00   7.6917477e+00
   1.1200000e+03   6.1498560e+00   6.1556950e+00   1.5092986e+01   1.5211329e+01   8.7120485e+00   7.8039255e+00   7.6919430e+00
   1.1300000e+03   6.1492307e+00   6.1549602e+00   1.5097713e+01   1.5212259e+01   8.6942867e+00   7.8015574e+00   7.6921513e+00
   1.1400000e+03   6.1486294e+00   6.1542513e+00   1.5102332e+01   1.5213219e+01   8.6768772e+00   7.7992872e+00   7.6923717e+00
   1.1500000e+03   6.1480518e+00   6.1535678e+00   1.5106847e+01   1.5214209e+01   8.6598109e+00   7.7971113e+00   7.6926033e+00
   1.1600000e+03   6.1474959e+00   6.1529088e+00   1.5111261e+01   1.5215225e+01   8.6430792e+00   7.7950252e+00   7.6928454e+00
   1.1700000e+03   6.1469613e+00   6.1522734e+00   1.5115577e+01   1.5216265e+01   8.6266743e+00   7.7930244e+00   7.6930971e+00
   1.1800000e+03   6.1464476e+00   6.1516607e+00   1.5119797e+01   1.5217322e+01   8.6105880e+00   7.7910981e+00   7.6933576e+00
   1.1900000e+03   6.1459540e+00   6.1510699e+00   1.5123926e+01   1.5218396e+01   8.5948126e+00   7.7892443e+00   7.6936251e+00
   1.2000000e+03   6.1454795e+00   6.1505003e+00   1.5127965e+01   1.5219488e+01   8.5793410e+00   7.7874622e+00   7.6938994e+00
   1.2100000e+03   6.1450230e+00   6.1499506e+00   1.5131918e+01   1.5220596e+01   8.5641661e+00   7.7857483e+00   7.6941804e+00
   1.2200000e+03   6.1445839e+00   6.1494203e+00   1.5135787e+01   1.5221720e+01   8.5492811e+00   7.7840993e+00   7.6944675e+00
   1.2300000e+03   6.1441627e+00   6.1489080e+00   1.5139574e+01   1.5222858e+01   8.5346791e+00   7.7825124e+00   7.6947598e+00
   1.2400000e+03   6.1437583e+00   6.1484132e+00   1.5143281e+01   1.5224009e+01   8.5203540e+00   7.7809848e+00   7.6950573e+00
   1.2500000e+03   6.1433694e+00   6.1479355e+00   1.5146912e+01   1.5225171e+01   8.5062995e+00   7.7795135e+00   7.6953598e+00
   1.2600000e+03   6.1429953e+00   6.1474745e+00   1.5150468e+01   1.5226343e+01   8.4925090e+00   7.7780962e+00   7.6956668e+00
   1.2700000e+03   6.1426354e+00   6.1470294e+00   1.5153951e+01   1.5227525e+01   8.4789766e+00   7.7767308e+00   7.6959775e+00
   1.2800000e+03   6.1422881e+00   6.1465999e+00   1.5157364e+01   1.5228715e+01   8.4656959e+00   7.7754136e+00   7.6962913e+00
   1.2900000e+03   6.1419538e+00   6.1461852e+00   1.5160707e+01   1.5229912e+01   8.4526620e+00   7.7741426e+00   7.6966079e+00
   1.3000000e+03   6.1416317e+00   6.1457846e+00   1.5163984e+01   1.5231115e+01   8.4398697e+00   7.7729159e+00   7.6969266e+00
   1.3100000e+03   6.1413209e+00   6.1453973e+00   1.5167196e+01   1.5232323e+01   8.4273136e+00   7.7717310e+00   7.6972470e+00
   1.3200000e+03   6.1410215e+00   6.1450224e+00   1.5170345e+01   1.5233535e+01   8.4149891e+00   7.7705861e+00   7.6975688e+00
   1.3300000e+03   6.1407332e+00   6.1446590e+00   1.5173433e+01   1.5234750e+01   8.4028911e+00   7.7694794e+00   7.6978916e+00
   1.3400000e+03   6.1404554e+00   6.1443072e+00   1.5176461e+01   1.5235967e+01   8.3910147e+00   7.7684091e+00   7.6982150e+00
   1.3500000e+03   6.1401877e+00   6.1439670e+00   1.5179430e+01   1.5237185e+01   8.3793555e+00   7.7673734e+00   7.6985386e+00
   1.3600000e+03   6.1399296e+00   6.1436374e+00   1.5182343e+01   1.5238406e+01   8.3679086e+00   7.7663710e+00   7.6988610e+00
   1.3700000e+03   6.1396806e+00   6.1433184e+00   1.5185201e+01   1.5239625e+01   8.3566695e+00   7.7654002e+00   7.6991828e+00
   1.3800000e+03   6.1394399e+00   6.1430095e+00   1.5188004e+01   1.5240843e+01   8.3456339e+00   7.7644598e+00   7.6995039e+00
   1.3900000e+03   6.1392068e+00   6.1427097e+00   1.5190754e+01   1.5242059e+01   8.3347979e+00   7.7635486e+00   7.6998167e+00
   1.4000000e+03   6.1389818e+00   6.1424192e+00   1.5193452e+01   1.5243275e+01   8.3241574e+00   7.7626653e+00   7.7001223e+00
   1.4100000e+03   6.1387633e+00   6.1421376e+00   1.5196100e+01   1.5244488e+01   8.3137081e+00   7.7618086e+00   7.7004255e+00
   1.4200000e+03   6.1385522e+00   6.1418647e+00   1.5198699e+01   1.5245700e+01   8.3034389e+00   7.7609774e+00   7.7007268e+00
   1.4300000e+03   6.1383485e+00   6.1416002e+00   1.5201251e+01   1.5246909e+01   8.2933518e+00   7.7601703e+00   7.7010260e+00
   1.4400000e+03   6.1381521e+00   6.1413442e+00   1.5203758e+01   1.5248116e+01   8.2834443e+00   7.7593865e+00   7.7013228e+00
   1.4500000e+03   6.1379627e+00   6.1410963e+00   1.5206220e+01   1.5249320e+01   8.2737131e+00   7.7586245e+00   7.7016176e+00
   1.4600000e+03   6.1377800e+00   6.1408562e+00   1.5208637e+01   1.5250520e+01   8.2641552e+00   7.7578837e+00   7.7019102e+00
   1.4700000e+03   6.1376037e+00   6.1406206e+00   1.5211013e+01   1.5251716e+01   8.2547659e+00   7.7571625e+00   7.7022006e+00
   1.4800000e+03   6.1374337e+00   6.1403885e+00   1.5213346e+01   1.5252908e+01   8.2455423e+00   7.7564595e+00   7.7024888e+00
   1.4900000e+03   6.1372694e+00   6.1401628e+00   1.5215640e+01   1.5254095e+01   8.2364825e+00   7.7557746e+00   7.7027746e+00
   1.5000000e+03   6.1371110e+00   6.1399436e+00   1.5217893e+01   1.5255278e+01   8.2275835e+00   7.7551069e+00   7.7030580e+00


==> data/ex2_RR_notv.dat <==
   0.0000000e+00   8.8481447e-01   3.0092558e-02   8.8481447e-01   1.9042642e-01   8.8481447e-01   1.9042642e-01   2.2447204e-01
   1.0000000e+01   1.1249792e-01   6.1709002e-02   1.2631557e-01   1.6904262e-01   7.1341493e-01   1.9148526e-01   2.2322370e-01
   2.0000000e+01   7.8476676e-02   5.3284558e-02   1.4003584e-01   1.7671477e-01   6.0568260e-01   1.8325219e-01   2.2216513e-01
   3.0000000e+01   6.6311754e-02   4.8376083e-02   1.7160252e-01   1.9081480e-01   5.2291691e-01   1.7687748e-01   2.2114907e-01
   4.0000000e+01   6.0107855e-02   4.5313156e-02   2.0093530e-01   2.0723548e-01   4.5550844e-01   1.7193490e-01   2.2013268e-01
   5.0000000e+01   5.6288113e-02   4.3255400e-02   2.2693635e-01   2.2420200e-01   3.9969589e-01   1.6805758e-01   2.1911424e-01
   6.0000000e+01   5.3642599e-02   4.1783858e-02   2.5009398e-01   2.4086262e-01   3.5291737e-01   1.6495900e-01   2.1809598e-01
   7.0000000e+01   5.1656088e-02   4.0684038e-02   2.7086245e-01   2.5684092e-01   3.1377715e-01   1.6241629e-01   2.1708092e-01
   8.0000000e+01   5.0075469e-02   3.9827522e-02   2.8961908e-01   2.7196382e-01   2.8131745e-01   1.6028173e-01   2.1606579e-01
   9.0000000e+01   4.8767104e-02   3.9141693e-02   3.0662487e-01   2.8618926e-01   2.5464074e-01   1.5844471e-01   2.1505423e-01
   1.0000000e+02   4.7656245e-02   3.8581951e-02   3.2212992e-01   2.9952389e-01   2.3286076e-01   1.5683108e-01   2.1405023e-01
   1.1000000e+02   4.6690390e-02   3.8112159e-02   3.3632518e-01   3.1201707e-01   2.1514342e-01   1.5538781e-01   2.1305842e-01
   1.2000000e+02   4.5840409e-02   3.7711972e-02   3.4935418e-01   3.2372737e-01   2.0074542e-01   1.5408153e-01   2.1206922e-01
   1.3000000e+02   4.5079736e-02   3.7366118e-02   3.6133166e-01   3.3469716e-01   1.8901694e-01   1.5288595e-01   2.1108074e-01
   1.4000000e+02   4.4390714e-02   3.7062757e-02   3.7236076e-01   3.4498894e-01   1.7942458e-01   1.5177720e-01   2.1009705e-01
   1.5000000e+02   4.3762424e-02   3.6793921e-02   3.8256021e-01   3.5465991e-01   1.7152166e-01   1.5074047e-01   2.0911884e-01
   1.6000000e+02   4.3186941e-02   3.6553379e-02   3.9201536e-01   3.6375155e-01   1.6496134e-01   1.4976311e-01   2.0815084e-01
   1.7000000e+02   4.2656108e-02   3.6336491e-02   4.0079006e-01   3.7230763e-01   1.5946969e-01   1.4883729e-01   2.0718906e-01
   1.8000000e+02   4.2165584e-02   3.6140708e-02   4.0893876e-01   3.8036869e-01   1.5482912e-01   1.4795527e-01   2.0623032e-01
   1.9000000e+02   4.1712291e-02   3.5962633e-02   4.1652715e-01   3.8796951e-01   1.5087264e-01   1.4711645e-01   2.0527319e-01
   2.0000000e+02   4.1290928e-02   3.5799136e-02   4.2359755e-01   3.9514468e-01   1.4746973e-01   1.4631582e-01   2.0432593e-01
   2.1000000e+02   4.0896657e-02   3.5647488e-02   4.3020447e-01   4.0192621e-01   1.4450959e-01   1.4554982e-01   2.0338768e-01
   2.2000000e+02   4.0527662e-02   3.5507506e-02   4.3640401e-01   4.0834767e-01   1.4191657e-01   1.4481621e-01   2.0246187e-01
   2.3000000e+02   4.0181177e-02   3.5376743e-02   4.4223318e-01   4.1441902e-01   1.3962775e-01   1.4411517e-01   2.0154598e-01
   2.4000000e+02   3.9856566e-02   3.5253828e-02   4.4772833e-01   4.2017732e-01   1.3759308e-01   1.4344421e-01   2.0063980e-01
   2.5000000e+02   3.9548507e-02   3.5137412e-02   4.5290938e-01   4.2564454e-01   1.3577545e-01   1.4280181e-01   1.9974914e-01
   2.6000000e+02   3.9255666e-02   3.5028572e-02   4.5779736e-01   4.3084122e-01   1.3414821e-01   1.4218469e-01   1.9886670e-01
   2.7000000e+02   3.8976787e-02   3.4925584e-02   4.6242126e-01   4.3578542e-01   1.3267888e-01   1.4159203e-01   1.9799450e-01
   2.8000000e+02   3.8711617e-02   3.4827590e-02   4.6678699e-01   4.4050372e-01   1.3134190e-01   1.4102290e-01   1.9713374e-01
   2.9000000e+02   3.8459818e-02   3.4734606e-02   4.7092577e-01   4.4501392e-01   1.3012138e-01   1.4047468e-01   1.9628642e-01
   3.0000000e+02   3.8220570e-02   3.4646060e-02   4.7484564e-01   4.4931935e-01   1.2900523e-01   1.3994452e-01   1.9544959e-01
   3.1000000e+02   3.7993212e-02   3.4562399e-02   4.7856889e-01   4.5343262e-01   1.2798143e-01   1.3943747e-01   1.9462694e-01
   3.2000000e+02   3.7778037e-02   3.4482899e-02   4.8210562e-01   4.5736970e-01   1.2704451e-01   1.3895256e-01   1.9382079e-01
   3.3000000e+02   3.7575212e-02   3.4407232e-02   4.8547500e-01   4.6114629e-01   1.2618448e-01   1.3848715e-01   1.9302883e-01
   3.4000000e+02   3.7381304e-02   3.4335188e-02   4.8868876e-01   4.6476715e-01   1.2538766e-01   1.3804072e-01   1.9225393e-01
   3.5000000e+02   3.7197778e-02   3.4267110e-02   4.9175020e-01   4.6824322e-01   1.2465053e-01   1.3761238e-01   1.9149258e-01
   3.6000000e+02   3.7024365e-02   3.4202121e-02   4.9466973e-01   4.7157839e-01   1.2397247e-01   1.3720256e-01   1.9074333e-01
   3.7000000e+02   3.6856949e-02   3.4139714e-02   4.9745692e-01   4.7478512e-01   1.2334525e-01   1.3680955e-01   1.9000319e-01
   3.8000000e+02   3.6696804e-02   3.4080411e-02   5.0012163e-01   4.7786695e-01   1.2276340e-01   1.3643273e-01   1.8927426e-01
   3.9000000e+02   3.6544465e-02   3.4023261e-02   5.0267058e-01   4.8083159e-01   1.2222424e-01   1.3607177e-01   1.8855628e-01
   4.0000000e+02   3.6399379e-02   3.3967968e-02   5.0510811e-01   4.8368388e-01   1.2172486e-01   1.3572482e-01   1.8784892e-01
   4.1000000e+02   3.6261486e-02   3.3915009e-02   5.0744522e-01   4.8642473e-01   1.2126064e-01   1.3539217e-01   1.8715408e-01
   4.2000000e+02   3.6129920e-02   3.3863791e-02   5.0969002e-01   4.8906316e-01   1.2083422e-01   1.3507297e-01   1.8647431e-01
   4.3000000e+02   3.6003753e-02   3.3814258e-02   5.1184586e-01   4.9160515e-01   1.2043744e-01   1.3476702e-01   1.8580690e-01
   4.4000000e+02   3.5881056e-02   3.3765769e-02   5.1391423e-01   4.9405257e-01   1.2006755e-01   1.3447299e-01   1.8515120e-01
   4.5000000e+02   3.5764240e-02   3.3719254e-02   5.1590134e-01   4.9641148e-01   1.1972268e-01   1.3419087e-01   1.8451081e-01
   4.6000000e+02   3.5652897e-02   3.3674124e-02   5.1780970e-01   4.9868838e-01   1.1940551e-01   1.3392121e-01   1.8388246e-01
   4.7000000e+02   3.5545176e-02   3.3630705e-02   5.1964632e-01   5.0088623e-01   1.1911134e-01   1.3366173e-01   1.8326759e-01
   4.8000000e+02   3.5441306e-02   3.3588447e-02   5.2141313e-01   5.0300700e-01   1.1884004e-01   1.3341078e-01   1.8266808e-01
   4.9000000e+02   3.5341064e-02   3.3547366e-02   5.2311314e-01   5.0505440e-01   1.1858928e-01   1.3317009e-01   1.8208044e-01
   5.0000000e+02   3.5245549e-02   3.3507089e-02   5.2474637e-01   5.0703259e-01   1.1835642e-01   1.3293884e-01   1.8150262e-01
   5.1000000e+02   3.5154265e-02   3.3467947e-02   5.2631972e-01   5.0894736e-01   1.1814179e-01   1.3271723e-01   1.8093860e-01
   5.2000000e+02   3.5065493e-02   3.3430263e-02   5.2783942e-01   5.1079949e-01   1.1794516e-01   1.3250467e-01   1.8038612e-01
   5.3000000e+02   3.4979286e-02   3.3393699e-02   5.2930964e-01   5.1259243e-01   1.1776190e-01   1.3230047e-01   1.7984398e-01
   5.4000000e+02   3.4895145e-02   3.3358460e-02   5.3073344e-01   5.1432668e-01   1.1759128e-01   1.3210458e-01   1.7931275e-01
   5.5000000e+02   3.4814060e-02   3.3323851e-02   5.3210870e-01   5.1600317e-01   1.1743403e-01   1.3191691e-01   1.7879354e-01
   5.6000000e+02   3.4735723e-02   3.3289629e-02   5.3343879e-01   5.1762522e-01   1.1729335e-01   1.3173669e-01   1.7828276e-01
   5.7000000e+02   3.4660857e-02   3.3256430e-02   5.3472702e-01   5.1919731e-01   1.1716851e-01   1.3156440e-01   1.7778266e-01
   5.8000000e+02   3.4588703e-02   3.3224427e-02   5.3597565e-01   5.2072133e-01   1.1705513e-01   1.3139913e-01   1.7729361e-01
   5.9000000e+02   3.4518762e-02   3.3192689e-02   5.3718439e-01   5.2219923e-01   1.1695173e-01   1.3124077e-01   1.7681594e-01
   6.0000000e+02   3.4450817e-02   3.3161717e-02   5.3835539e-01   5.2363181e-01   1.1685862e-01   1.3108812e-01   1.7634615e-01
   6.1000000e+02   3.4386045e-02   3.3131527e-02   5.3949017e-01   5.2502039e-01   1.1677673e-01   1.3094151e-01   1.7588542e-01
   6.2000000e+02   3.4323456e-02   3.3102027e-02   5.4059047e-01   5.2636900e-01   1.1670362e-01   1.3080101e-01   1.7543445e-01
   6.3000000e+02   3.4262790e-02   3.3073466e-02   5.4165803e-01   5.2767845e-01   1.1663964e-01   1.3066681e-01   1.7499181e-01
   6.4000000e+02   3.4202728e-02   3.3045524e-02   5.4269393e-01   5.2894992e-01   1.1658454e-01   1.3053952e-01   1.7455723e-01
   6.5000000e+02   3.4144351e-02   3.3018574e-02   5.4369725e-01   5.3018550e-01   1.1653777e-01   1.3041728e-01   1.7413014e-01
   6.6000000e+02   3.4087821e-02   3.2992223e-02   5.4467249e-01   5.3138592e-01   1.1649985e-01   1.3029979e-01   1.7371155e-01
   6.7000000e+02   3.4033342e-02   3.2966344e-02   5.4561840e-01   5.3255262e-01   1.1646989e-01   1.3018768e-01   1.7330033e-01
   6.8000000e+02   3.3980430e-02   3.2941147e-02   5.4653420e-01   5.3368912e-01   1.1644776e-01   1.3008042e-01   1.7289553e-01
   6.9000000e+02   3.3928757e-02   3.2916701e-02   5.4742274e-01   5.3479570e-01   1.1643270e-01   1.2997851e-01   1.7249889e-01
   7.0000000e+02   3.3878668e-02   3.2892790e-02   5.4828610e-01   5.3587164e-01   1.1642188e-01   1.2988030e-01   1.7211111e-01
   7.1000000e+02   3.3830852e-02   3.2869092e-02   5.4912497e-01   5.3691879e-01   1.1641560e-01   1.2978605e-01   1.7173033e-01
   7.2000000e+02   3.3784601e-02   3.2845449e-02   5.4994043e-01   5.3793843e-01   1.1641418e-01   1.2969631e-01   1.7135707e-01
   7.3000000e+02   3.3739888e-02   3.2821758e-02   5.5073383e-01   5.3893113e-01   1.1641921e-01   1.2961005e-01   1.7099006e-01
   7.4000000e+02   3.3696811e-02   3.2798888e-02   5.5150513e-01   5.3989810e-01   1.1642947e-01   1.2952739e-01   1.7062835e-01
   7.5000000e+02   3.3654353e-02   3.2776824e-02   5.5225470e-01   5.4084193e-01   1.1644367e-01   1.2944927e-01   1.7027316e-01
   7.6000000e+02   3.3613749e-02   3.2755073e-02   5.5298372e-01   5.4176251e-01   1.1646381e-01   1.2937517e-01   1.6992398e-01
   7.7000000e+02   3.3574932e-02   3.2733849e-02   5.5369385e-01   5.4266016e-01   1.1648867e-01   1.2930481e-01   1.6958046e-01
   7.8000000e+02   3.3536599e-02   3.2712946e-02   5.5438616e-01   5.4353448e-01   1.1651755e-01   1.2923710e-01   1.6924227e-01
   7.9000000e+02   3.3498978e-02   3.2692633e-02   5.5506054e-01   5.4438777e-01   1.1654814e-01   1.2917236e-01   1.6890961e-01
   8.0000000e+02   3.3462707e-02   3.2672828e-02   5.5571757e-01   5.4522042e-01   1.1658249e-01   1.2911028e-01   1.6858253e-01
   8.1000000e+02   3.3427591e-02   3.2653605e-02   5.5635706e-01   5.4603273e-01   1.1661946e-01   1.2905131e-01   1.6826121e-01
   8.2000000e+02   3.3393894e-02   3.2634826e-02   5.5698052e-01   5.4682569e-01   1.1665858e-01   1.2899557e-01   1.6794583e-01
   8.3000000e+02   3.3360645e-02   3.2616558e-02   5.5758827e-01   5.4760094e-01   1.1670091e-01   1.2894226e-01   1.6763577e-01
   8.4000000e+02   3.3328679e-02   3.2598496e-02   5.5818186e-01   5.4835817e-01   1.1674535e-01   1.2889161e-01   1.6733059e-01
   8.5000000e+02   3.3297597e-02   3.2580825e-02   5.5876152e-01   5.4909699e-01   1.1679200e-01   1.2884380e-01   1.6702947e-01
   8.6000000e+02   3.3267169e-02   3.2563672e-02   5.5932764e-01   5.4981716e-01   1.1684139e-01   1.2879865e-01   1.6673355e-01
   8.7000000e+02   3.3237231e-02   3.2547268e-02   5.5988092e-01   5.5052072e-01   1.1689286e-01   1.2875601e-01   1.6644294e-01
   8.8000000e+02   3.3207603e-02   3.2531087e-02   5.6042131e-01   5.5120865e-01   1.1694678e-01   1.2871540e-01   1.6615676e-01
   8.9000000e+02   3.3179488e-02   3.2515124e-02   5.6094900e-01   5.5188050e-01   1.1700248e-01   1.2867707e-01   1.6587516e-01
   9.0000000e+02   3.3152177e-02   3.2499166e-02   5.6146458e-01   5.5253757e-01   1.1705947e-01   1.2864124e-01   1.6559863e-01
   9.1000000e+02   3.3126017e-02   3.2483454e-02   5.6196826e-01   5.5317965e-01   1.1711779e-01   1.2860724e-01   1.6532716e-01
   9.2000000e+02   3.3100068e-02   3.2468024e-02   5.6246025e-01   5.5380799e-01   1.1717730e-01   1.2857572e-01   1.6506077e-01
   9.3000000e+02   3.3074613e-02   3.2452937e-02   5.6294155e-01   5.5442263e-01   1.1723865e-01   1.2854637e-01   1.6479836e-01
   9.4000000e+02   3.3049040e-02   3.2437755e-02   5.6341231e-01   5.5502353e-01   1.1730179e-01   1.2851917e-01   1.6453942e-01
   9.5000000e+02   3.3023744e-02   3.2422788e-02   5.6387228e-01   5.5561066e-01   1.1736648e-01   1.2849396e-01   1.6428495e-01
   9.6000000e+02   3.2999776e-02   3.2407861e-02   5.6432114e-01   5.5618427e-01   1.1743287e-01   1.2847068e-01   1.6403555e-01
   9.7000000e+02   3.2976507e-02   3.2393272e-02   5.6476043e-01   5.5674495e-01   1.1749975e-01   1.2844932e-01   1.6379049e-01
   9.8000000e+02   3.2954115e-02   3.2379094e-02   5.6519084e-01   5.5729391e-01   1.1756739e-01   1.2842931e-01   1.6354952e-01
   9.9000000e+02   3.2932258e-02   3.2365380e-02   5.6561303e-01   5.5783083e-01   1.1763694e-01   1.2841084e-01   1.6331247e-01
   1.0000000e+03   3.2910737e-02   3.2351921e-02   5.6602562e-01   5.5835650e-01   1.1770784e-01   1.2839414e-01   1.6307896e-01
   1.0100000e+03   3.2890226e-02   3.2338881e-02   5.6642856e-01   5.5887150e-01   1.1778050e-01   1.2837922e-01   1.6284903e-01
   1.0200000e+03   3.2870398e-02   3.2326078e-02   5.6682235e-01   5.5937572e-01   1.1785403e-01   1.2836629e-01   1.6262187e-01
   1.0300000e+03   3.2850724e-02   3.2313262e-02   5.6720809e-01   5.5986962e-01   1.1792821e-01   1.2835485e-01   1.6239818e-01
   1.0400000e+03   3.2831672e-02   3.2300525e-02   5.6758529e-01   5.6035348e-01   1.1800338e-01   1.2834468e-01   1.6217813e-01
   1.0500000e+03   3.2812648e-02   3.2287895e-02   5.6795435e-01   5.6082812e-01   1.1807975e-01   1.2833599e-01   1.6196207e-01
   1.0600000e+03   3.2793571e-02   3.2275613e-02   5.6831585e-01   5.6129328e-01   1.1815692e-01   1.2832892e-01   1.6174991e-01
   1.0700000e+03   3.2774893e-02   3.2263944e-02   5.6866968e-01   5.6174946e-01   1.1823457e-01   1.2832339e-01   1.6154124e-01
   1.0800000e+03   3.2756956e-02   3.2252423e-02   5.6901617e-01   5.6219633e-01   1.1831358e-01   1.2831902e-01   1.6133571e-01
   1.0900000e+03   3.2739401e-02   3.2241111e-02   5.6935602e-01   5.6263431e-01   1.1839382e-01   1.2831556e-01   1.6113329e-01
   1.1000000e+03   3.2721323e-02   3.2229957e-02   5.6968872e-01   5.6306392e-01   1.1847441e-01   1.2831330e-01   1.6093413e-01
   1.1100000e+03   3.2703738e-02   3.2219128e-02   5.7001492e-01   5.6348490e-01   1.1855550e-01   1.2831234e-01   1.6073778e-01
   1.1200000e+03   3.2686326e-02   3.2208411e-02   5.7033440e-01   5.6389729e-01   1.1863635e-01   1.2831273e-01   1.6054399e-01
   1.1300000e+03   3.2669104e-02   3.2197843e-02   5.7064795e-01   5.6430139e-01   1.1871755e-01   1.2831434e-01   1.6035249e-01
   1.1400000e+03   3.2652113e-02   3.2187090e-02   5.7095483e-01   5.6469734e-01   1.1879901e-01   1.2831701e-01   1.6016411e-01
   1.1500000e+03   3.2634950e-02   3.2176428e-02   5.7125538e-01   5.6508550e-01   1.1888001e-01   1.2832065e-01   1.5997834e-01
   1.1600000e+03   3.2618391e-02   3.2166298e-02   5.7154925e-01   5.6546583e-01   1.1896094e-01   1.2832506e-01   1.5979528e-01
   1.1700000e+03   3.2602166e-02   3.2156302e-02   5.7183729e-01   5.6583852e-01   1.1904245e-01   1.2833029e-01   1.5961557e-01
   1.1800000e+03   3.2585978e-02   3.2146590e-02   5.7212000e-01   5.6620387e-01   1.1912489e-01   1.2833659e-01   1.5943893e-01
   1.1900000e+03   3.2569852e-02   3.2137220e-02   5.7239680e-01   5.6656183e-01   1.1920868e-01   1.2834351e-01   1.5926531e-01
   1.2000000e+03   3.2554238e-02   3.2128107e-02   5.7266828e-01   5.6691311e-01   1.1929331e-01   1.2835103e-01   1.5909381e-01
   1.2100000e+03   3.2538650e-02   3.2119301e-02   5.7293455e-01   5.6725785e-01   1.1937890e-01   1.2835943e-01   1.5892487e-01
   1.2200000e+03   3.2523629e-02   3.2110863e-02   5.7319553e-01   5.6759609e-01   1.1946441e-01   1.2836879e-01   1.5875818e-01
   1.2300000e+03   3.2508638e-02   3.2102654e-02   5.7345162e-01   5.6792858e-01   1.1954964e-01   1.2837898e-01   1.5859389e-01
   1.2400000e+03   3.2493740e-02   3.2094547e-02   5.7370301e-01   5.6825478e-01   1.1963520e-01   1.2838991e-01   1.5843195e-01
   1.2500000e+03   3.2479059e-02   3.2086513e-02   5.7394994e-01   5.6857463e-01   1.1972051e-01   1.2840145e-01   1.5827170e-01
   1.2600000e+03   3.2464366e-02   3.2078731e-02   5.7419238e-01   5.6888914e-01   1.1980532e-01   1.2841352e-01   1.5811327e-01
   1.2700000e+03   3.2449923e-02   3.2070935e-02   5.7443026e-01   5.6919814e-01   1.1988987e-01   1.2842631e-01   1.5795655e-01
   1.2800000e+03   3.2435925e-02   3.2063233e-02   5.7466386e-01   5.6950207e-01   1.1997469e-01   1.2843953e-01   1.5780219e-01
   1.2900000e+03   3.2421916e-02   3.2055557e-02   5.7489301e-01   5.6980084e-01   1.2005989e-01   1.2845356e-01   1.5764981e-01
   1.3000000e+03   3.2407673e-02   3.2048061e-02   5.7511779e-01   5.7009419e-01   1.2014517e-01   1.2846820e-01   1.5750005e-01
   1.3100000e+03   3.2393322e-02   3.2040765e-02   5.7533841e-01   5.7038199e-01   1.2023054e-01   1.2848318e-01   1.5735246e-01
   1.3200000e+03   3.2378658e-02   3.2033634e-02   5.7555460e-01   5.7066450e-01   1.2031626e-01   1.2849883e-01   1.5720711e-01
   1.3300000e+03   3.2364186e-02   3.2026689e-02   5.7576654e-01   5.7094209e-01   1.2040174e-01   1.2851511e-01   1.5706406e-01
   1.3400000e+03   3.2350175e-02   3.2019807e-02   5.7597420e-01   5.7121484e-01   1.2048695e-01   1.2853200e-01   1.5692319e-01
   1.3500000e+03   3.2336294e-02   3.2013002e-02   5.7617840e-01   5.7148273e-01   1.2057190e-01   1.2854916e-01   1.5678361e-01
   1.3600000e+03   3.2322564e-02   3.2006357e-02   5.7637854e-01   5.7174636e-01   1.2065662e-01   1.2856685e-01   1.5664549e-01
   1.3700000e+03   3.2309305e-02   3.1999837e-02   5.7657492e-01   5.7200528e-01   1.2074100e-01   1.2858496e-01   1.5650899e-01
   1.3800000e+03   3.2296644e-02   3.1993628e-02   5.7676799e-01   5.7225946e-01   1.2082553e-01   1.2860319e-01   1.5637419e-01
   1.3900000e+03   3.2284449e-02   3.1987513e-02   5.7695771e-01   5.7250920e-01   1.2091025e-01   1.2862194e-01   1.5624102e-01
   1.4000000e+03   3.2272366e-02   3.1981482e-02   5.7714388e-01   5.7275455e-01   1.2099530e-01   1.2864101e-01   1.5611016e-01
   1.4100000e+03   3.2260295e-02   3.1975574e-02   5.7732686e-01   5.7299548e-01   1.2108017e-01   1.2866022e-01   1.5598125e-01
   1.4200000e+03   3.2248439e-02   3.1969716e-02   5.7750750e-01   5.7323181e-01   1.2116517e-01   1.2868026e-01   1.5585412e-01
   1.4300000e+03   3.2236949e-02   3.1963962e-02   5.7768533e-01   5.7346391e-01   1.2124971e-01   1.2870065e-01   1.5572845e-01
   1.4400000e+03   3.2225889e-02   3.1958302e-02   5.7785982e-01   5.7369206e-01   1.2133393e-01   1.2872131e-01   1.5560406e-01
   1.4500000e+03   3.2214683e-02   3.1952771e-02   5.7803095e-01   5.7391657e-01   1.2141821e-01   1.2874241e-01   1.5548121e-01
   1.4600000e+03   3.2203809e-02   3.1947290e-02   5.7819866e-01   5.7413781e-01   1.2150228e-01   1.2876401e-01   1.5536015e-01
   1.4700000e+03   3.2193183e-02   3.1941840e-02   5.7836370e-01   5.7435639e-01   1.2158612e-01   1.2878588e-01   1.5524079e-01
   1.4800000e+03   3.2182920e-02   3.1936472e-02   5.7852631e-01   5.7457164e-01   1.2167010e-01   1.2880791e-01   1.5512317e-01
   1.4900000e+03   3.2172906e-02   3.1931194e-02   5.7868642e-01   5.7478333e-01   1.2175387e-01   1.2883017e-01   1.5500671e-01
   1.5000000e+03   3.2163313e-02   3.1925991e-02   5.7884374e-01   5.7499159e-01   1.2183736e-01   1.2885280e-01   1.5489137e-01


==> data/ex2_RR_tv.dat <==
   0.0000000e+00   8.8481447e-01   3.0092558e-02   8.8481447e-01   1.9042642e-01   8.8481447e-01   1.9042642e-01   1.0733055e-01
   1.0000000e+01   1.9858973e-01   6.5102790e-02   1.9989091e-01   1.7182061e-01   8.1596356e-01   1.9488485e-01   1.0379629e-01
   2.0000000e+01   1.4443121e-01   6.0957197e-02   1.4511719e-01   1.6913242e-01   7.6063490e-01   1.8990779e-01   1.0142238e-01
   3.0000000e+01   1.1517811e-01   5.6827881e-02   1.1929428e-01   1.6922550e-01   7.1402919e-01   1.8568363e-01   9.9620736e-02
   4.0000000e+01   9.8220288e-02   5.3780257e-02   1.0932102e-01   1.7124752e-01   6.7368969e-01   1.8207424e-01   9.8163072e-02
   5.0000000e+01   8.7668963e-02   5.1802727e-02   1.0734747e-01   1.7443711e-01   6.3791556e-01   1.7896118e-01   9.6931246e-02
   6.0000000e+01   8.0632474e-02   5.0653002e-02   1.0907109e-01   1.7822459e-01   6.0546387e-01   1.7625005e-01   9.5859443e-02
   7.0000000e+01   7.5686033e-02   5.0098196e-02   1.1237807e-01   1.8219621e-01   5.7555219e-01   1.7384579e-01   9.4910815e-02
   8.0000000e+01   7.2065667e-02   4.9942011e-02   1.1621355e-01   1.8609753e-01   5.4775811e-01   1.7166183e-01   9.4061742e-02
   9.0000000e+01   6.9328436e-02   5.0041977e-02   1.2011925e-01   1.8978238e-01   5.2183154e-01   1.6964214e-01   9.3294523e-02
   1.0000000e+02   6.7203615e-02   5.0298197e-02   1.2390114e-01   1.9314754e-01   4.9759683e-01   1.6774292e-01   9.2596032e-02
   1.1000000e+02   6.5517940e-02   5.0649889e-02   1.2747929e-01   1.9613816e-01   4.7491258e-01   1.6592184e-01   9.1955811e-02
   1.2000000e+02   6.4157170e-02   5.1059902e-02   1.3082256e-01   1.9872722e-01   4.5364932e-01   1.6414522e-01   9.1365484e-02
   1.3000000e+02   6.3043066e-02   5.1509699e-02   1.3392331e-01   2.0089835e-01   4.3368195e-01   1.6238512e-01   9.0818344e-02
   1.4000000e+02   6.2119925e-02   5.1967970e-02   1.3679338e-01   2.0266111e-01   4.1489507e-01   1.6062803e-01   9.0306793e-02
   1.5000000e+02   6.1346985e-02   5.2421902e-02   1.3945243e-01   2.0403101e-01   3.9718895e-01   1.5886043e-01   8.9829596e-02
   1.6000000e+02   6.0693461e-02   5.2852729e-02   1.4191932e-01   2.0503168e-01   3.8048245e-01   1.5706334e-01   8.9386585e-02
   1.7000000e+02   6.0136471e-02   5.3242533e-02   1.4420025e-01   2.0569488e-01   3.6471329e-01   1.5522546e-01   8.8974869e-02
   1.8000000e+02   5.9657901e-02   5.3596377e-02   1.4631762e-01   2.0606358e-01   3.4983065e-01   1.5333736e-01   8.8591889e-02
   1.9000000e+02   5.9243568e-02   5.3920970e-02   1.4828743e-01   2.0617831e-01   3.3579330e-01   1.5139881e-01   8.8235228e-02
   2.0000000e+02   5.8882601e-02   5.4218355e-02   1.5011968e-01   2.0607558e-01   3.2256509e-01   1.4941144e-01   8.7902835e-02
   2.1000000e+02   5.8566065e-02   5.4485405e-02   1.5182447e-01   2.0579444e-01   3.1011232e-01   1.4738042e-01   8.7593186e-02
   2.2000000e+02   5.8287079e-02   5.4723982e-02   1.5341510e-01   2.0536721e-01   2.9840163e-01   1.4531288e-01   8.7304983e-02
   2.3000000e+02   5.8040484e-02   5.4930568e-02   1.5490292e-01   2.0481905e-01   2.8739958e-01   1.4321737e-01   8.7037039e-02
   2.4000000e+02   5.7821354e-02   5.5110381e-02   1.5629690e-01   2.0417871e-01   2.7707274e-01   1.4109872e-01   8.6787772e-02
   2.5000000e+02   5.7625965e-02   5.5268637e-02   1.5760534e-01   2.0347015e-01   2.6738805e-01   1.3896463e-01   8.6555867e-02
   2.6000000e+02   5.7451369e-02   5.5405306e-02   1.5883486e-01   2.0271045e-01   2.5831246e-01   1.3682415e-01   8.6339766e-02
   2.7000000e+02   5.7294980e-02   5.5519600e-02   1.5999220e-01   2.0191923e-01   2.4981336e-01   1.3469149e-01   8.6138518e-02
   2.8000000e+02   5.7154645e-02   5.5612672e-02   1.6108347e-01   2.0111277e-01   2.4185822e-01   1.3257635e-01   8.5950954e-02
   2.9000000e+02   5.7028076e-02   5.5689555e-02   1.6211385e-01   2.0030284e-01   2.3441531e-01   1.3048603e-01   8.5776627e-02
   3.0000000e+02   5.6913533e-02   5.5751902e-02   1.6308791e-01   1.9949949e-01   2.2745367e-01   1.2842980e-01   8.5614924e-02
   3.1000000e+02   5.6809632e-02   5.5804287e-02   1.6401001e-01   1.9871010e-01   2.2094316e-01   1.2641330e-01   8.5464773e-02
   3.2000000e+02   5.6715178e-02   5.5847791e-02   1.6488390e-01   1.9793933e-01   2.1485487e-01   1.2443964e-01   8.5325429e-02
   3.3000000e+02   5.6629128e-02   5.5880112e-02   1.6571362e-01   1.9719185e-01   2.0916105e-01   1.2251293e-01   8.5196169e-02
   3.4000000e+02   5.6550502e-02   5.5903088e-02   1.6650269e-01   1.9647183e-01   2.0383516e-01   1.2064018e-01   8.5076199e-02
   3.5000000e+02   5.6478470e-02   5.5917993e-02   1.6725356e-01   1.9578161e-01   1.9885199e-01   1.1882491e-01   8.4964946e-02
   3.6000000e+02   5.6412323e-02   5.5925630e-02   1.6796899e-01   1.9512218e-01   1.9418771e-01   1.1707052e-01   8.4861860e-02
   3.7000000e+02   5.6351451e-02   5.5927364e-02   1.6865024e-01   1.9449465e-01   1.8981972e-01   1.1538123e-01   8.4766103e-02
   3.8000000e+02   5.6295412e-02   5.5924195e-02   1.6929931e-01   1.9390057e-01   1.8572681e-01   1.1375808e-01   8.4677262e-02
   3.9000000e+02   5.6243599e-02   5.5918135e-02   1.6991844e-01   1.9333818e-01   1.8188909e-01   1.1220139e-01   8.4594467e-02
   4.0000000e+02   5.6195516e-02   5.5910417e-02   1.7050953e-01   1.9280636e-01   1.7828784e-01   1.1071108e-01   8.4517182e-02
   4.1000000e+02   5.6150852e-02   5.5899997e-02   1.7107382e-01   1.9230493e-01   1.7490566e-01   1.0928715e-01   8.4444940e-02
   4.2000000e+02   5.6109237e-02   5.5886603e-02   1.7161282e-01   1.9183276e-01   1.7172651e-01   1.0792869e-01   8.4377532e-02
   4.3000000e+02   5.6070400e-02   5.5871335e-02   1.7212795e-01   1.9138847e-01   1.6873542e-01   1.0663476e-01   8.4314697e-02
   4.4000000e+02   5.6034223e-02   5.5854926e-02   1.7262122e-01   1.9097127e-01   1.6591848e-01   1.0540483e-01   8.4256184e-02
   4.5000000e+02   5.6000522e-02   5.5837895e-02   1.7309349e-01   1.9057992e-01   1.6326281e-01   1.0423730e-01   8.4201868e-02
   4.6000000e+02   5.5969017e-02   5.5821050e-02   1.7354561e-01   1.9021323e-01   1.6075648e-01   1.0313005e-01   8.4151566e-02
   4.7000000e+02   5.5939588e-02   5.5804468e-02   1.7397843e-01   1.8986999e-01   1.5838851e-01   1.0208099e-01   8.4105111e-02
   4.8000000e+02   5.5912098e-02   5.5788009e-02   1.7439294e-01   1.8954868e-01   1.5614877e-01   1.0108807e-01   8.4062272e-02
   4.9000000e+02   5.5886383e-02   5.5771546e-02   1.7479014e-01   1.8924814e-01   1.5402781e-01   1.0014945e-01   8.4022752e-02
   5.0000000e+02   5.5862242e-02   5.5754965e-02   1.7517097e-01   1.8896716e-01   1.5201697e-01   9.9262995e-02   8.3986367e-02
   5.1000000e+02   5.5839609e-02   5.5738498e-02   1.7553630e-01   1.8870465e-01   1.5010827e-01   9.8426715e-02   8.3952901e-02
   5.2000000e+02   5.5818370e-02   5.5722618e-02   1.7588689e-01   1.8845963e-01   1.4829438e-01   9.7638478e-02   8.3922146e-02
   5.3000000e+02   5.5798355e-02   5.5707479e-02   1.7622340e-01   1.8823112e-01   1.4656850e-01   9.6896073e-02   8.3894013e-02
   5.4000000e+02   5.5779485e-02   5.5693020e-02   1.7654661e-01   1.8801790e-01   1.4492434e-01   9.6197241e-02   8.3868435e-02
   5.5000000e+02   5.5761676e-02   5.5679440e-02   1.7685726e-01   1.8782001e-01   1.4335625e-01   9.5539881e-02   8.3845135e-02
   5.6000000e+02   5.5744827e-02   5.5666678e-02   1.7715598e-01   1.8763736e-01   1.4185901e-01   9.4921930e-02   8.3823886e-02
   5.7000000e+02   5.5728903e-02   5.5654513e-02   1.7744423e-01   1.8746733e-01   1.4042781e-01   9.4341460e-02   8.3804599e-02
   5.8000000e+02   5.5713837e-02   5.5642849e-02   1.7772383e-01   1.8730893e-01   1.3905826e-01   9.3796387e-02   8.3787157e-02
   5.9000000e+02   5.5699539e-02   5.5631671e-02   1.7799304e-01   1.8716138e-01   1.3774626e-01   9.3284620e-02   8.3771466e-02
   6.0000000e+02   5.5685974e-02   5.5621017e-02   1.7825207e-01   1.8702393e-01   1.3648804e-01   9.2804181e-02   8.3757412e-02
   6.1000000e+02   5.5673122e-02   5.5610863e-02   1.7850139e-01   1.8689598e-01   1.3528009e-01   9.2353450e-02   8.3744852e-02
   6.2000000e+02   5.5660938e-02   5.5601191e-02   1.7874147e-01   1.8677699e-01   1.3411911e-01   9.1930750e-02   8.3733744e-02
   6.3000000e+02   5.5649428e-02   5.5591982e-02   1.7897272e-01   1.8666640e-01   1.3300217e-01   9.1534339e-02   8.3723964e-02
   6.4000000e+02   5.5638602e-02   5.5583246e-02   1.7919558e-01   1.8656367e-01   1.3192651e-01   9.1162631e-02   8.3715455e-02
   6.5000000e+02   5.5628394e-02   5.5574902e-02   1.7941041e-01   1.8646833e-01   1.3088968e-01   9.0814055e-02   8.3708155e-02
   6.6000000e+02   5.5618740e-02   5.5566958e-02   1.7961759e-01   1.8637995e-01   1.2988931e-01   9.0487132e-02   8.3701988e-02
   6.7000000e+02   5.5609567e-02   5.5559393e-02   1.7981747e-01   1.8629806e-01   1.2892331e-01   9.0180512e-02   8.3696899e-02
   6.8000000e+02   5.5600825e-02   5.5552166e-02   1.8001034e-01   1.8622232e-01   1.2798977e-01   8.9892908e-02   8.3692799e-02
   6.9000000e+02   5.5592508e-02   5.5545266e-02   1.8019648e-01   1.8615237e-01   1.2708688e-01   8.9623093e-02   8.3689622e-02
   7.0000000e+02   5.5584549e-02   5.5538668e-02   1.8037619e-01   1.8608780e-01   1.2621290e-01   8.9370031e-02   8.3687299e-02
   7.1000000e+02   5.5576969e-02   5.5532354e-02   1.8054976e-01   1.8602823e-01   1.2536628e-01   8.9132616e-02   8.3685768e-02
   7.2000000e+02   5.5569733e-02   5.5526330e-02   1.8071741e-01   1.8597336e-01   1.2454559e-01   8.8909870e-02   8.3685006e-02
   7.3000000e+02   5.5562830e-02   5.5520576e-02   1.8087945e-01   1.8592294e-01   1.2374948e-01   8.8700794e-02   8.3684979e-02
   7.4000000e+02   5.5556231e-02   5.5515064e-02   1.8103608e-01   1.8587669e-01   1.2297671e-01   8.8504450e-02   8.3685630e-02
   7.5000000e+02   5.5549923e-02   5.5509809e-02   1.8118753e-01   1.8583442e-01   1.2222608e-01   8.8319991e-02   8.3686933e-02
   7.6000000e+02   5.5543896e-02   5.5504803e-02   1.8133399e-01   1.8579579e-01   1.2149650e-01   8.8146700e-02   8.3688852e-02
   7.7000000e+02   5.5538128e-02   5.5500026e-02   1.8147569e-01   1.8576058e-01   1.2078694e-01   8.7983777e-02   8.3691330e-02
   7.8000000e+02   5.5532609e-02   5.5495466e-02   1.8161278e-01   1.8572921e-01   1.2009647e-01   8.7830571e-02   8.3694325e-02
   7.9000000e+02   5.5527325e-02   5.5491085e-02   1.8174544e-01   1.8570112e-01   1.1942419e-01   8.7686468e-02   8.3697818e-02
   8.0000000e+02   5.5522251e-02   5.5486891e-02   1.8187385e-01   1.8567570e-01   1.1876933e-01   8.7550905e-02   8.3701770e-02
   8.1000000e+02   5.5517379e-02   5.5482875e-02   1.8199821e-01   1.8565277e-01   1.1813109e-01   8.7423334e-02   8.3706192e-02
   8.2000000e+02   5.5512697e-02   5.5479032e-02   1.8211932e-01   1.8563220e-01   1.1750880e-01   8.7303228e-02   8.3711033e-02
   8.3000000e+02   5.5508191e-02   5.5475387e-02   1.8223694e-01   1.8561383e-01   1.1690178e-01   8.7190136e-02   8.3716273e-02
   8.4000000e+02   5.5503855e-02   5.5471928e-02   1.8235080e-01   1.8559748e-01   1.1630943e-01   8.7083574e-02   8.3721874e-02
   8.5000000e+02   5.5499697e-02   5.5468628e-02   1.8246103e-01   1.8558304e-01   1.1573116e-01   8.6983091e-02   8.3727809e-02
   8.6000000e+02   5.5495704e-02   5.5465480e-02   1.8256775e-01   1.8557041e-01   1.1516643e-01   8.6888332e-02   8.3734051e-02
   8.7000000e+02   5.5491869e-02   5.5462469e-02   1.8267113e-01   1.8555947e-01   1.1461472e-01   8.6798996e-02   8.3740578e-02
   8.8000000e+02   5.5488189e-02   5.5459597e-02   1.8277133e-01   1.8555018e-01   1.1407557e-01   8.6714736e-02   8.3747369e-02
   8.9000000e+02   5.5484651e-02   5.5456834e-02   1.8286865e-01   1.8554253e-01   1.1354850e-01   8.6635235e-02   8.3754397e-02
   9.0000000e+02   5.5481241e-02   5.5454195e-02   1.8296304e-01   1.8553625e-01   1.1303309e-01   8.6560165e-02   8.3761639e-02
   9.1000000e+02   5.5477952e-02   5.5451674e-02   1.8305459e-01   1.8553128e-01   1.1252892e-01   8.6489294e-02   8.3769081e-02
   9.2000000e+02   5.5474782e-02   5.5449272e-02   1.8314338e-01   1.8552753e-01   1.1203559e-01   8.6422362e-02   8.3776696e-02
   9.3000000e+02   5.5471715e-02   5.5446989e-02   1.8322952e-01   1.8552494e-01   1.1155276e-01   8.6359127e-02   8.3784471e-02
   9.4000000e+02   5.5468772e-02   5.5444807e-02   1.8331310e-01   1.8552344e-01   1.1108007e-01   8.6299330e-02   8.3792402e-02
   9.5000000e+02   5.5465927e-02   5.5442706e-02   1.8339424e-01   1.8552294e-01   1.1061719e-01   8.6242742e-02   8.3800469e-02
   9.6000000e+02   5.5463188e-02   5.5440682e-02   1.8347303e-01   1.8552334e-01   1.1016381e-01   8.6189140e-02   8.3808661e-02
   9.7000000e+02   5.5460546e-02   5.5438736e-02   1.8354953e-01   1.8552459e-01   1.0971964e-01   8.6138328e-02   8.3816966e-02
   9.8000000e+02   5.5457998e-02   5.5436853e-02   1.8362381e-01   1.8552664e-01   1.0928441e-01   8.6090136e-02   8.3825366e-02
   9.9000000e+02   5.5455529e-02   5.5435040e-02   1.8369596e-01   1.8552942e-01   1.0885787e-01   8.6044399e-02   8.3833855e-02
   1.0000000e+03   5.5453152e-02   5.5433294e-02   1.8376606e-01   1.8553291e-01   1.0843976e-01   8.6000994e-02   8.3842407e-02
   1.0100000e+03   5.5450852e-02   5.5431597e-02   1.8383416e-01   1.8553704e-01   1.0802981e-01   8.5959754e-02   8.3851041e-02
   1.0200000e+03   5.5448609e-02   5.5429972e-02   1.8390036e-01   1.8554179e-01   1.0762784e-01   8.5920546e-02   8.3859724e-02
   1.0300000e+03   5.5446441e-02   5.5428384e-02   1.8396472e-01   1.8554710e-01   1.0723360e-01   8.5883251e-02   8.3868477e-02
   1.0400000e+03   5.5444352e-02   5.5426839e-02   1.8402730e-01   1.8555295e-01   1.0684688e-01   8.5847776e-02   8.3877271e-02
   1.0500000e+03   5.5442325e-02   5.5425346e-02   1.8408817e-01   1.8555928e-01   1.0646752e-01   8.5814024e-02   8.3886097e-02
   1.0600000e+03   5.5440364e-02   5.5423907e-02   1.8414738e-01   1.8556609e-01   1.0609531e-01   8.5781879e-02   8.3894925e-02
   1.0700000e+03   5.5438473e-02   5.5422509e-02   1.8420499e-01   1.8557332e-01   1.0573009e-01   8.5751256e-02   8.3903771e-02
   1.0800000e+03   5.5436634e-02   5.5421157e-02   1.8426105e-01   1.8558097e-01   1.0537167e-01   8.5722055e-02   8.3912616e-02
   1.0900000e+03   5.5434852e-02   5.5419844e-02   1.8431561e-01   1.8558898e-01   1.0501991e-01   8.5694196e-02   8.3921463e-02
   1.1000000e+03   5.5433124e-02   5.5418564e-02   1.8436873e-01   1.8559732e-01   1.0467463e-01   8.5667596e-02   8.3930292e-02
   1.1100000e+03   5.5431454e-02   5.5417322e-02   1.8442048e-01   1.8560598e-01   1.0433567e-01   8.5642183e-02   8.3939105e-02
   1.1200000e+03   5.5429837e-02   5.5416113e-02   1.8447090e-01   1.8561493e-01   1.0400290e-01   8.5617882e-02   8.3947894e-02
   1.1300000e+03   5.5428266e-02   5.5414943e-02   1.8452000e-01   1.8562414e-01   1.0367617e-01   8.5594618e-02   8.3956645e-02
   1.1400000e+03   5.5426741e-02   5.5413799e-02   1.8456785e-01   1.8563359e-01   1.0335536e-01   8.5572341e-02   8.3965357e-02
   1.1500000e+03   5.5425258e-02   5.5412686e-02   1.8461447e-01   1.8564328e-01   1.0304033e-01   8.5551005e-02   8.3974033e-02
   1.1600000e+03   5.5423811e-02   5.5411607e-02   1.8465991e-01   1.8565318e-01   1.0273098e-01   8.5530553e-02   8.3982660e-02
   1.1700000e+03   5.5422411e-02   5.5410560e-02   1.8470421e-01   1.8566326e-01   1.0242716e-01   8.5510941e-02   8.3991234e-02
   1.1800000e+03   5.5421050e-02   5.5409548e-02   1.8474740e-01   1.8567353e-01   1.0212875e-01   8.5492112e-02   8.3999753e-02
   1.1900000e+03   5.5419724e-02   5.5408565e-02   1.8478951e-01   1.8568396e-01   1.0183564e-01   8.5474007e-02   8.4008219e-02
   1.2000000e+03   5.5418437e-02   5.5407613e-02   1.8483059e-01   1.8569454e-01   1.0154773e-01   8.5456595e-02   8.4016616e-02
   1.2100000e+03   5.5417183e-02   5.5406689e-02   1.8487067e-01   1.8570525e-01   1.0126488e-01   8.5439823e-02   8.4024953e-02
   1.2200000e+03   5.5415962e-02   5.5405796e-02   1.8490977e-01   1.8571605e-01   1.0098703e-01   8.5423668e-02   8.4033227e-02
   1.2300000e+03   5.5414766e-02   5.5404927e-02   1.8494792e-01   1.8572697e-01   1.0071403e-01   8.5408073e-02   8.4041427e-02
   1.2400000e+03   5.5413611e-02   5.5404090e-02   1.8498517e-01   1.8573797e-01   1.0044579e-01   8.5393021e-02   8.4049555e-02
   1.2500000e+03   5.5412474e-02   5.5403267e-02   1.8502154e-01   1.8574904e-01   1.0018223e-01   8.5378480e-02   8.4057618e-02
   1.2600000e+03   5.5411366e-02   5.5402476e-02   1.8505704e-01   1.8576018e-01   9.9923244e-02   8.5364425e-02   8.4065602e-02
   1.2700000e+03   5.5410291e-02   5.5401708e-02   1.8509172e-01   1.8577137e-01   9.9668752e-02   8.5350823e-02   8.4073513e-02
   1.2800000e+03   5.5409237e-02   5.5400965e-02   1.8512558e-01   1.8578261e-01   9.9418649e-02   8.5337660e-02   8.4081337e-02
   1.2900000e+03   5.5408218e-02   5.5400241e-02   1.8515867e-01   1.8579388e-01   9.9172863e-02   8.5324900e-02   8.4089093e-02
   1.3000000e+03   5.5407219e-02   5.5399540e-02   1.8519101e-01   1.8580518e-01   9.8931318e-02   8.5312530e-02   8.4096760e-02
   1.3100000e+03   5.5406246e-02   5.5398860e-02   1.8522260e-01   1.8581649e-01   9.8693917e-02   8.5300524e-02   8.4104341e-02
   1.3200000e+03   5.5405311e-02   5.5398204e-02   1.8525348e-01   1.8582783e-01   9.8460586e-02   8.5288859e-02   8.4111846e-02
   1.3300000e+03   5.5404394e-02   5.5397565e-02   1.8528367e-01   1.8583916e-01   9.8231252e-02   8.5277517e-02   8.4119255e-02
   1.3400000e+03   5.5403506e-02   5.5396947e-02   1.8531320e-01   1.8585049e-01   9.8005853e-02   8.5266495e-02   8.4126580e-02
   1.3500000e+03   5.5402636e-02   5.5396348e-02   1.8534207e-01   1.8586181e-01   9.7784301e-02   8.5255766e-02   8.4133822e-02
   1.3600000e+03   5.5401795e-02   5.5395766e-02   1.8537032e-01   1.8587312e-01   9.7566511e-02   8.5245299e-02   8.4140968e-02
   1.3700000e+03   5.5400980e-02   5.5395203e-02   1.8539794e-01   1.8588442e-01   9.7352449e-02   8.5235108e-02   8.4148028e-02
   1.3800000e+03   5.5400186e-02   5.5394655e-02   1.8542497e-01   1.8589568e-01   9.7142007e-02   8.5225161e-02   8.4154991e-02
   1.3900000e+03   5.5399413e-02   5.5394121e-02   1.8545142e-01   1.8590692e-01   9.6935155e-02   8.5215460e-02   8.4161871e-02
   1.4000000e+03   5.5398658e-02   5.5393601e-02   1.8547730e-01   1.8591812e-01   9.6731813e-02   8.5205979e-02   8.4168656e-02
   1.4100000e+03   5.5397939e-02   5.5393100e-02   1.8550264e-01   1.8592930e-01   9.6531912e-02   8.5196722e-02   8.4175351e-02
   1.4200000e+03   5.5397255e-02   5.5392611e-02   1.8552744e-01   1.8594042e-01   9.6335393e-02   8.5187660e-02   8.4181948e-02
   1.4300000e+03   5.5396600e-02   5.5392133e-02   1.8555173e-01   1.8595151e-01   9.6142210e-02   8.5178793e-02   8.4188455e-02
   1.4400000e+03   5.5395968e-02   5.5391675e-02   1.8557551e-01   1.8596254e-01   9.5952265e-02   8.5170113e-02   8.4194878e-02
   1.4500000e+03   5.5395360e-02   5.5391220e-02   1.8559879e-01   1.8597352e-01   9.5765523e-02   8.5161603e-02   8.4201193e-02
   1.4600000e+03   5.5394762e-02   5.5390787e-02   1.8562161e-01   1.8598445e-01   9.5581934e-02   8.5153261e-02   8.4207419e-02
   1.4700000e+03   5.5394192e-02   5.5390358e-02   1.8564397e-01   1.8599532e-01   9.5401438e-02   8.5145091e-02   8.4213552e-02
   1.4800000e+03   5.5393634e-02   5.5389941e-02   1.8566586e-01   1.8600613e-01   9.5223989e-02   8.5137058e-02   8.4219600e-02
   1.4900000e+03   5.5393098e-02   5.5389533e-02   1.8568733e-01   1.8601688e-01   9.5049541e-02   8.5129179e-02   8.4225554e-02
   1.5000000e+03   5.5392566e-02   5.5389139e-02   1.8570835e-01   1.8602757e-01   9.4878017e-02   8.5121447e-02   8.4231419e-02


==> data/ex3_beta_jmap.dat <==
   1.0000000e+00   6.9013753e-03   9.9309862e-01   0.0000000e+00
   2.0000000e+00   6.9191910e-03   9.9308081e-01   0.0000000e+00
   3.0000000e+00   6.9301328e-03   9.9306987e-01   0.0000000e+00
   4.0000000e+00   6.9382554e-03   9.9306174e-01   0.0000000e+00
   5.0000000e+00   6.9457493e-03   9.9305425e-01   0.0000000e+00
   6.0000000e+00   6.9518018e-03   9.9304820e-01   0.0000000e+00
   7.0000000e+00   6.9545561e-03   9.9304544e-01   0.0000000e+00
   8.0000000e+00   6.9578997e-03   9.9304210e-01   0.0000000e+00
   9.0000000e+00   6.9621635e-03   9.9303784e-01   0.0000000e+00
   1.0000000e+01   6.9664657e-03   9.9303353e-01   0.0000000e+00
   1.1000000e+01   6.9683458e-03   9.9303165e-01   0.0000000e+00
   1.2000000e+01   6.9722142e-03   9.9302779e-01   0.0000000e+00
   1.3000000e+01   6.9766751e-03   9.9302332e-01   0.0000000e+00
   1.4000000e+01   6.9799055e-03   9.9302009e-01   0.0000000e+00
   1.5000000e+01   6.9837636e-03   9.9301624e-01   0.0000000e+00
   1.6000000e+01   6.9881630e-03   9.9301184e-01   0.0000000e+00
   1.7000000e+01   6.9935158e-03   9.9300648e-01   0.0000000e+00
   1.8000000e+01   6.9995746e-03   9.9300043e-01   0.0000000e+00
   1.9000000e+01   7.0069044e-03   9.9299310e-01   0.0000000e+00
   2.0000000e+01   7.0161729e-03   9.9298383e-01   0.0000000e+00
   2.1000000e+01   7.0310898e-03   9.9296891e-01   0.0000000e+00
   2.2000000e+01   7.0643157e-03   9.9293568e-01   0.0000000e+00
   2.3000000e+01   7.1106222e-03   9.9288938e-01   0.0000000e+00
   2.4000000e+01   7.1619469e-03   9.9283805e-01   0.0000000e+00
   2.5000000e+01   7.2134023e-03   9.9278660e-01   0.0000000e+00
   2.6000000e+01   7.2658429e-03   9.9273416e-01   0.0000000e+00
   2.7000000e+01   7.3202556e-03   9.9267974e-01   0.0000000e+00
   2.8000000e+01   7.3741125e-03   9.9262589e-01   0.0000000e+00
   2.9000000e+01   7.4091962e-03   9.9259080e-01   0.0000000e+00
   3.0000000e+01   7.4271836e-03   9.9257282e-01   0.0000000e+00
   3.1000000e+01   7.4440224e-03   9.9255598e-01   0.0000000e+00
   3.2000000e+01   7.4616748e-03   9.9253833e-01   0.0000000e+00
   3.3000000e+01   7.4777800e-03   9.9252222e-01   0.0000000e+00
   3.4000000e+01   7.4958686e-03   9.9250413e-01   0.0000000e+00
   3.5000000e+01   7.5143498e-03   9.9248565e-01   0.0000000e+00
   3.6000000e+01   7.5315920e-03   9.9246841e-01   0.0000000e+00
   3.7000000e+01   7.5474017e-03   9.9245260e-01   0.0000000e+00
   3.8000000e+01   7.5642269e-03   9.9243577e-01   0.0000000e+00
   3.9000000e+01   7.5833156e-03   9.9241668e-01   0.0000000e+00
   4.0000000e+01   7.6026114e-03   9.9239739e-01   0.0000000e+00
   4.1000000e+01   7.6205694e-03   9.9237943e-01   0.0000000e+00
   4.2000000e+01   7.6388539e-03   9.9236115e-01   0.0000000e+00
   4.3000000e+01   7.6569073e-03   9.9234309e-01   0.0000000e+00
   4.4000000e+01   7.6765900e-03   9.9232341e-01   0.0000000e+00
   4.5000000e+01   7.6972179e-03   9.9230278e-01   0.0000000e+00
   4.6000000e+01   7.7165447e-03   9.9228346e-01   0.0000000e+00
   4.7000000e+01   7.7374056e-03   9.9226259e-01   0.0000000e+00
   4.8000000e+01   7.7580437e-03   9.9224196e-01   0.0000000e+00
   4.9000000e+01   7.7774481e-03   9.9222255e-01   0.0000000e+00
   5.0000000e+01   7.7984927e-03   9.9220151e-01   0.0000000e+00
   5.1000000e+01   7.8219982e-03   9.9217800e-01   0.0000000e+00
   5.2000000e+01   7.8441469e-03   9.9215585e-01   0.0000000e+00
   5.3000000e+01   7.8696122e-03   9.9213039e-01   0.0000000e+00
   5.4000000e+01   7.8930435e-03   9.9210696e-01   0.0000000e+00
   5.5000000e+01   7.9174792e-03   9.9208252e-01   0.0000000e+00
   5.6000000e+01   7.9406818e-03   9.9205932e-01   0.0000000e+00
   5.7000000e+01   7.9650151e-03   9.9203498e-01   0.0000000e+00
   5.8000000e+01   7.9913474e-03   9.9200865e-01   0.0000000e+00
   5.9000000e+01   8.0175088e-03   9.9198249e-01   0.0000000e+00
   6.0000000e+01   8.0454853e-03   9.9195451e-01   0.0000000e+00
   6.1000000e+01   8.0747514e-03   9.9192525e-01   0.0000000e+00
   6.2000000e+01   8.1020403e-03   9.9189796e-01   0.0000000e+00
   6.3000000e+01   8.1321140e-03   9.9186789e-01   0.0000000e+00
   6.4000000e+01   8.1608803e-03   9.9183912e-01   0.0000000e+00
   6.5000000e+01   8.1915369e-03   9.9180846e-01   0.0000000e+00
   6.6000000e+01   8.2243312e-03   9.9177567e-01   0.0000000e+00
   6.7000000e+01   8.2594583e-03   9.9174054e-01   0.0000000e+00
   6.8000000e+01   8.2968325e-03   9.9170317e-01   0.0000000e+00
   6.9000000e+01   8.3338834e-03   9.9166612e-01   0.0000000e+00
   7.0000000e+01   8.3719604e-03   9.9162804e-01   0.0000000e+00
   7.1000000e+01   8.4116122e-03   9.9158839e-01   0.0000000e+00
   7.2000000e+01   8.4555808e-03   9.9154442e-01   0.0000000e+00
   7.3000000e+01   8.5030868e-03   9.9149691e-01   0.0000000e+00
   7.4000000e+01   8.5526357e-03   9.9144736e-01   0.0000000e+00
   7.5000000e+01   8.6042512e-03   9.9139575e-01   0.0000000e+00
   7.6000000e+01   8.6588900e-03   9.9134111e-01   0.0000000e+00
   7.7000000e+01   8.7169545e-03   9.9128305e-01   0.0000000e+00
   7.8000000e+01   8.7785189e-03   9.9122148e-01   0.0000000e+00
   7.9000000e+01   8.8277680e-03   9.9117223e-01   0.0000000e+00
   8.0000000e+01   8.8429803e-03   9.9115702e-01   0.0000000e+00
   8.1000000e+01   8.8688134e-03   9.9113119e-01   0.0000000e+00
   8.2000000e+01   8.8871843e-03   9.9111282e-01   0.0000000e+00
   8.3000000e+01   8.8981389e-03   9.9110186e-01   0.0000000e+00
   8.4000000e+01   8.9006868e-03   9.9109931e-01   0.0000000e+00
   8.5000000e+01   8.8986481e-03   9.9110135e-01   0.0000000e+00
   8.6000000e+01   8.8923263e-03   9.9110767e-01   0.0000000e+00
   8.7000000e+01   8.8933347e-03   9.9110667e-01   0.0000000e+00
   8.8000000e+01   8.8944079e-03   9.9110559e-01   0.0000000e+00
   8.9000000e+01   8.8961787e-03   9.9110382e-01   0.0000000e+00
   9.0000000e+01   8.8982878e-03   9.9110171e-01   0.0000000e+00
   9.1000000e+01   8.9033432e-03   9.9109666e-01   0.0000000e+00
   9.2000000e+01   8.9099789e-03   9.9109002e-01   0.0000000e+00
   9.3000000e+01   8.9195590e-03   9.9108044e-01   0.0000000e+00
   9.4000000e+01   8.9283716e-03   9.9107163e-01   0.0000000e+00
   9.5000000e+01   8.9380097e-03   9.9106199e-01   0.0000000e+00
   9.6000000e+01   8.9467770e-03   9.9105322e-01   0.0000000e+00
   9.7000000e+01   8.9594290e-03   9.9104057e-01   0.0000000e+00
   9.8000000e+01   8.9704736e-03   9.9102953e-01   0.0000000e+00
   9.9000000e+01   8.9814187e-03   9.9101858e-01   0.0000000e+00
   1.0000000e+02   8.9922915e-03   9.9100771e-01   0.0000000e+00
   1.0100000e+02   9.0020234e-03   9.9099798e-01   0.0000000e+00
   1.0200000e+02   9.0129195e-03   9.9098708e-01   0.0000000e+00
   1.0300000e+02   9.0239271e-03   9.9097607e-01   0.0000000e+00
   1.0400000e+02   9.0337391e-03   9.9096626e-01   0.0000000e+00
   1.0500000e+02   9.0424919e-03   9.9095751e-01   0.0000000e+00
   1.0600000e+02   9.0532909e-03   9.9094671e-01   0.0000000e+00
   1.0700000e+02   9.0612335e-03   9.9093877e-01   0.0000000e+00
   1.0800000e+02   9.0686160e-03   9.9093138e-01   0.0000000e+00
   1.0900000e+02   9.0792235e-03   9.9092078e-01   0.0000000e+00
   1.1000000e+02   9.0891875e-03   9.9091081e-01   0.0000000e+00
   1.1100000e+02   9.0996039e-03   9.9090040e-01   0.0000000e+00
   1.1200000e+02   9.1074382e-03   9.9089256e-01   0.0000000e+00
   1.1300000e+02   9.1169540e-03   9.9088305e-01   0.0000000e+00
   1.1400000e+02   9.1269035e-03   9.9087310e-01   0.0000000e+00
   1.1500000e+02   9.1355928e-03   9.9086441e-01   0.0000000e+00
   1.1600000e+02   9.1442109e-03   9.9085579e-01   0.0000000e+00
   1.1700000e+02   9.1536922e-03   9.9084631e-01   0.0000000e+00
   1.1800000e+02   9.1632516e-03   9.9083675e-01   0.0000000e+00
   1.1900000e+02   9.1718673e-03   9.9082813e-01   0.0000000e+00
   1.2000000e+02   9.1849891e-03   9.9081501e-01   0.0000000e+00
   1.2100000e+02   9.1966316e-03   9.9080337e-01   0.0000000e+00
   1.2200000e+02   9.2075907e-03   9.9079241e-01   0.0000000e+00
   1.2300000e+02   9.2207247e-03   9.9077928e-01   0.0000000e+00
   1.2400000e+02   9.2340277e-03   9.9076597e-01   0.0000000e+00
   1.2500000e+02   9.2452049e-03   9.9075480e-01   0.0000000e+00
   1.2600000e+02   9.2549695e-03   9.9074503e-01   0.0000000e+00
   1.2700000e+02   9.2647464e-03   9.9073525e-01   0.0000000e+00
   1.2800000e+02   9.2725722e-03   9.9072743e-01   0.0000000e+00
   1.2900000e+02   9.2808543e-03   9.9071915e-01   0.0000000e+00
   1.3000000e+02   9.2923708e-03   9.9070763e-01   0.0000000e+00
   1.3100000e+02   9.3048626e-03   9.9069514e-01   0.0000000e+00
   1.3200000e+02   9.3163912e-03   9.9068361e-01   0.0000000e+00
   1.3300000e+02   9.3265886e-03   9.9067341e-01   0.0000000e+00
   1.3400000e+02   9.3387869e-03   9.9066121e-01   0.0000000e+00
   1.3500000e+02   9.3517418e-03   9.9064826e-01   0.0000000e+00
   1.3600000e+02   9.3635094e-03   9.9063649e-01   0.0000000e+00
   1.3700000e+02   9.3724439e-03   9.9062756e-01   0.0000000e+00
   1.3800000e+02   9.3805728e-03   9.9061943e-01   0.0000000e+00
   1.3900000e+02   9.3885029e-03   9.9061150e-01   0.0000000e+00
   1.4000000e+02   9.3980672e-03   9.9060193e-01   0.0000000e+00
   1.4100000e+02   9.4066077e-03   9.9059339e-01   0.0000000e+00
   1.4200000e+02   9.4131676e-03   9.9058683e-01   0.0000000e+00
   1.4300000e+02   9.4180814e-03   9.9058192e-01   0.0000000e+00
   1.4400000e+02   9.4227426e-03   9.9057726e-01   0.0000000e+00
   1.4500000e+02   9.4295800e-03   9.9057042e-01   0.0000000e+00
   1.4600000e+02   9.4330820e-03   9.9056692e-01   0.0000000e+00
   1.4700000e+02   9.4363879e-03   9.9056361e-01   0.0000000e+00
   1.4800000e+02   9.4363898e-03   9.9056361e-01   0.0000000e+00
   1.4900000e+02   9.4327878e-03   9.9056721e-01   0.0000000e+00
   1.5000000e+02   9.4318359e-03   9.9056816e-01   0.0000000e+00
   1.5100000e+02   9.4316572e-03   9.9056834e-01   0.0000000e+00
   1.5200000e+02   9.4377797e-03   9.9056222e-01   0.0000000e+00
   1.5300000e+02   9.4465078e-03   9.9055349e-01   0.0000000e+00
   1.5400000e+02   9.4513911e-03   9.9054861e-01   0.0000000e+00
   1.5500000e+02   9.4555708e-03   9.9054443e-01   0.0000000e+00
   1.5600000e+02   9.4554166e-03   9.9054458e-01   0.0000000e+00
   1.5700000e+02   9.4534171e-03   9.9054658e-01   0.0000000e+00
   1.5800000e+02   9.4489626e-03   9.9055104e-01   0.0000000e+00
   1.5900000e+02   9.4432986e-03   9.9055670e-01   0.0000000e+00
   1.6000000e+02   9.4364013e-03   9.9056360e-01   0.0000000e+00
   1.6100000e+02   9.4282554e-03   9.9057174e-01   0.0000000e+00
   1.6200000e+02   9.4178780e-03   9.9058212e-01   0.0000000e+00
   1.6300000e+02   9.4047511e-03   9.9059525e-01   0.0000000e+00
   1.6400000e+02   9.3911788e-03   9.9060882e-01   0.0000000e+00
   1.6500000e+02   9.3782955e-03   9.9062170e-01   0.0000000e+00
   1.6600000e+02   9.3663964e-03   9.9063360e-01   0.0000000e+00
   1.6700000e+02   9.3545227e-03   9.9064548e-01   0.0000000e+00
   1.6800000e+02   9.3425860e-03   9.9065741e-01   0.0000000e+00
   1.6900000e+02   9.3294504e-03   9.9067055e-01   0.0000000e+00
   1.7000000e+02   9.3137563e-03   9.9068624e-01   0.0000000e+00
   1.7100000e+02   9.2994653e-03   9.9070053e-01   0.0000000e+00
   1.7200000e+02   9.2834568e-03   9.9071654e-01   0.0000000e+00
   1.7300000e+02   9.2647544e-03   9.9073525e-01   0.0000000e+00
   1.7400000e+02   9.2459027e-03   9.9075410e-01   0.0000000e+00
   1.7500000e+02   9.2251161e-03   9.9077488e-01   0.0000000e+00
   1.7600000e+02   9.2033061e-03   9.9079669e-01   0.0000000e+00
   1.7700000e+02   9.1805627e-03   9.9081944e-01   0.0000000e+00
   1.7800000e+02   9.1618314e-03   9.9083817e-01   0.0000000e+00
   1.7900000e+02   9.1418717e-03   9.9085813e-01   0.0000000e+00
   1.8000000e+02   9.1235871e-03   9.9087641e-01   0.0000000e+00
   1.8100000e+02   9.1065519e-03   9.9089345e-01   0.0000000e+00
   1.8200000e+02   9.0920267e-03   9.9090797e-01   0.0000000e+00
   1.8300000e+02   9.0759844e-03   9.9092402e-01   0.0000000e+00
   1.8400000e+02   9.0610106e-03   9.9093899e-01   0.0000000e+00
   1.8500000e+02   9.0467510e-03   9.9095325e-01   0.0000000e+00
   1.8600000e+02   9.0330302e-03   9.9096697e-01   0.0000000e+00
   1.8700000e+02   9.0227847e-03   9.9097722e-01   0.0000000e+00
   1.8800000e+02   9.0118742e-03   9.9098813e-01   0.0000000e+00
   1.8900000e+02   9.0021284e-03   9.9099787e-01   0.0000000e+00
   1.9000000e+02   8.9920255e-03   9.9100797e-01   0.0000000e+00
   1.9100000e+02   8.9836275e-03   9.9101637e-01   0.0000000e+00
   1.9200000e+02   8.9762797e-03   9.9102372e-01   0.0000000e+00
   1.9300000e+02   8.9688211e-03   9.9103118e-01   0.0000000e+00
   1.9400000e+02   8.9604480e-03   9.9103955e-01   0.0000000e+00
   1.9500000e+02   8.9529037e-03   9.9104710e-01   0.0000000e+00
   1.9600000e+02   8.9457490e-03   9.9105425e-01   0.0000000e+00
   1.9700000e+02   8.9390526e-03   9.9106095e-01   0.0000000e+00
   1.9800000e+02   8.9341924e-03   9.9106581e-01   0.0000000e+00
   1.9900000e+02   8.9308153e-03   9.9106918e-01   0.0000000e+00
   2.0000000e+02   8.9270266e-03   9.9107297e-01   0.0000000e+00
   2.0100000e+02   8.9244641e-03   9.9107554e-01   0.0000000e+00
   2.0200000e+02   8.9212582e-03   9.9107874e-01   0.0000000e+00
   2.0300000e+02   8.9198985e-03   9.9108010e-01   0.0000000e+00
   2.0400000e+02   8.9195777e-03   9.9108042e-01   0.0000000e+00
   2.0500000e+02   8.9165737e-03   9.9108343e-01   0.0000000e+00
   2.0600000e+02   8.9161625e-03   9.9108384e-01   0.0000000e+00
   2.0700000e+02   8.9143062e-03   9.9108569e-01   0.0000000e+00
   2.0800000e+02   8.9138883e-03   9.9108611e-01   0.0000000e+00
   2.0900000e+02   8.9141960e-03   9.9108580e-01   0.0000000e+00
   2.1000000e+02   8.9163663e-03   9.9108363e-01   0.0000000e+00
   2.1100000e+02   8.9185277e-03   9.9108147e-01   0.0000000e+00
   2.1200000e+02   8.9201660e-03   9.9107983e-01   0.0000000e+00
   2.1300000e+02   8.9228116e-03   9.9107719e-01   0.0000000e+00
   2.1400000e+02   8.9265259e-03   9.9107347e-01   0.0000000e+00
   2.1500000e+02   8.9293694e-03   9.9107063e-01   0.0000000e+00
   2.1600000e+02   8.9318035e-03   9.9106820e-01   0.0000000e+00
   2.1700000e+02   8.9350720e-03   9.9106493e-01   0.0000000e+00
   2.1800000e+02   8.9391954e-03   9.9106080e-01   0.0000000e+00
   2.1900000e+02   8.9456296e-03   9.9105437e-01   0.0000000e+00
   2.2000000e+02   8.9564288e-03   9.9104357e-01   0.0000000e+00
   2.2100000e+02   8.9654356e-03   9.9103456e-01   0.0000000e+00
   2.2200000e+02   8.9773765e-03   9.9102262e-01   0.0000000e+00
   2.2300000e+02   8.9872965e-03   9.9101270e-01   0.0000000e+00
   2.2400000e+02   9.0000245e-03   9.9099998e-01   0.0000000e+00
   2.2500000e+02   9.0121737e-03   9.9098783e-01   0.0000000e+00
   2.2600000e+02   9.0258736e-03   9.9097413e-01   0.0000000e+00
   2.2700000e+02   9.0393469e-03   9.9096065e-01   0.0000000e+00
   2.2800000e+02   9.0538604e-03   9.9094614e-01   0.0000000e+00
   2.2900000e+02   9.0725874e-03   9.9092741e-01   0.0000000e+00
   2.3000000e+02   9.0911791e-03   9.9090882e-01   0.0000000e+00
   2.3100000e+02   9.1118642e-03   9.9088814e-01   0.0000000e+00
   2.3200000e+02   9.1354687e-03   9.9086453e-01   0.0000000e+00
   2.3300000e+02   9.1524378e-03   9.9084756e-01   0.0000000e+00
   2.3400000e+02   9.1689215e-03   9.9083108e-01   0.0000000e+00
   2.3500000e+02   9.1844261e-03   9.9081557e-01   0.0000000e+00
   2.3600000e+02   9.1977076e-03   9.9080229e-01   0.0000000e+00
   2.3700000e+02   9.2123135e-03   9.9078769e-01   0.0000000e+00
   2.3800000e+02   9.2249922e-03   9.9077501e-01   0.0000000e+00
   2.3900000e+02   9.2356153e-03   9.9076438e-01   0.0000000e+00
   2.4000000e+02   9.2492008e-03   9.9075080e-01   0.0000000e+00
   2.4100000e+02   9.2598013e-03   9.9074020e-01   0.0000000e+00
   2.4200000e+02   9.2682104e-03   9.9073179e-01   0.0000000e+00
   2.4300000e+02   9.2647453e-03   9.9073525e-01   0.0000000e+00
   2.4400000e+02   9.2568899e-03   9.9074311e-01   0.0000000e+00
   2.4500000e+02   9.2563943e-03   9.9074361e-01   0.0000000e+00
   2.4600000e+02   9.2610765e-03   9.9073892e-01   0.0000000e+00
   2.4700000e+02   9.2682112e-03   9.9073179e-01   0.0000000e+00
   2.4800000e+02   9.2760988e-03   9.9072390e-01   0.0000000e+00
   2.4900000e+02   9.2795395e-03   9.9072046e-01   0.0000000e+00
   2.5000000e+02   9.2851909e-03   9.9071481e-01   0.0000000e+00
   2.5100000e+02   9.2910355e-03   9.9070896e-01   0.0000000e+00
   2.5200000e+02   9.2983383e-03   9.9070166e-01   0.0000000e+00
   2.5300000e+02   9.3054814e-03   9.9069452e-01   0.0000000e+00
   2.5400000e+02   9.3120178e-03   9.9068798e-01   0.0000000e+00
   2.5500000e+02   9.3176480e-03   9.9068235e-01   0.0000000e+00
   2.5600000e+02   9.3243871e-03   9.9067561e-01   0.0000000e+00
   2.5700000e+02   9.3336102e-03   9.9066639e-01   0.0000000e+00
   2.5800000e+02   9.3431401e-03   9.9065686e-01   0.0000000e+00
   2.5900000e+02   9.3527909e-03   9.9064721e-01   0.0000000e+00
   2.6000000e+02   9.3622971e-03   9.9063770e-01   0.0000000e+00
   2.6100000e+02   9.3707696e-03   9.9062923e-01   0.0000000e+00
   2.6200000e+02   9.3819069e-03   9.9061809e-01   0.0000000e+00
   2.6300000e+02   9.3930119e-03   9.9060699e-01   0.0000000e+00
   2.6400000e+02   9.4027449e-03   9.9059726e-01   0.0000000e+00
   2.6500000e+02   9.4107796e-03   9.9058922e-01   0.0000000e+00
   2.6600000e+02   9.4224666e-03   9.9057753e-01   0.0000000e+00
   2.6700000e+02   9.4348652e-03   9.9056513e-01   0.0000000e+00
   2.6800000e+02   9.4471404e-03   9.9055286e-01   0.0000000e+00
   2.6900000e+02   9.4626153e-03   9.9053738e-01   0.0000000e+00
   2.7000000e+02   9.4781667e-03   9.9052183e-01   0.0000000e+00
   2.7100000e+02   9.4944169e-03   9.9050558e-01   0.0000000e+00
   2.7200000e+02   9.5071089e-03   9.9049289e-01   0.0000000e+00
   2.7300000e+02   9.5165020e-03   9.9048350e-01   0.0000000e+00
   2.7400000e+02   9.5233968e-03   9.9047660e-01   0.0000000e+00
   2.7500000e+02   9.5286416e-03   9.9047136e-01   0.0000000e+00
   2.7600000e+02   9.5351426e-03   9.9046486e-01   0.0000000e+00
   2.7700000e+02   9.5418494e-03   9.9045815e-01   0.0000000e+00
   2.7800000e+02   9.5467728e-03   9.9045323e-01   0.0000000e+00
   2.7900000e+02   9.5515142e-03   9.9044849e-01   0.0000000e+00
   2.8000000e+02   9.5597067e-03   9.9044029e-01   0.0000000e+00
   2.8100000e+02   9.5675059e-03   9.9043249e-01   0.0000000e+00
   2.8200000e+02   9.5773874e-03   9.9042261e-01   0.0000000e+00
   2.8300000e+02   9.5848810e-03   9.9041512e-01   0.0000000e+00
   2.8400000e+02   9.5929917e-03   9.9040701e-01   0.0000000e+00
   2.8500000e+02   9.5983014e-03   9.9040170e-01   0.0000000e+00
   2.8600000e+02   9.6028026e-03   9.9039720e-01   0.0000000e+00
   2.8700000e+02   9.6062654e-03   9.9039373e-01   0.0000000e+00
   2.8800000e+02   9.6069858e-03   9.9039301e-01   0.0000000e+00
   2.8900000e+02   9.6088485e-03   9.9039115e-01   0.0000000e+00
   2.9000000e+02   9.6114900e-03   9.9038851e-01   0.0000000e+00
   2.9100000e+02   9.6144957e-03   9.9038550e-01   0.0000000e+00
   2.9200000e+02   9.6154278e-03   9.9038457e-01   0.0000000e+00
   2.9300000e+02   9.6154744e-03   9.9038453e-01   0.0000000e+00
   2.9400000e+02   9.6184553e-03   9.9038154e-01   0.0000000e+00
   2.9500000e+02   9.6201047e-03   9.9037990e-01   0.0000000e+00
   2.9600000e+02   9.6239076e-03   9.9037609e-01   0.0000000e+00
   2.9700000e+02   9.6288074e-03   9.9037119e-01   0.0000000e+00
   2.9800000e+02   9.6343607e-03   9.9036564e-01   0.0000000e+00
   2.9900000e+02   9.6379964e-03   9.9036200e-01   0.0000000e+00
   3.0000000e+02   9.6430380e-03   9.9035696e-01   0.0000000e+00
   3.0100000e+02   9.6456347e-03   9.9035437e-01   0.0000000e+00
   3.0200000e+02   9.6490361e-03   9.9035096e-01   0.0000000e+00
   3.0300000e+02   9.6526047e-03   9.9034740e-01   0.0000000e+00
   3.0400000e+02   9.6541904e-03   9.9034581e-01   0.0000000e+00
   3.0500000e+02   9.6556025e-03   9.9034440e-01   0.0000000e+00
   3.0600000e+02   9.6583470e-03   9.9034165e-01   0.0000000e+00
   3.0700000e+02   9.6597768e-03   9.9034022e-01   0.0000000e+00
   3.0800000e+02   9.6601777e-03   9.9033982e-01   0.0000000e+00
   3.0900000e+02   9.6636025e-03   9.9033640e-01   0.0000000e+00
   3.1000000e+02   9.6673067e-03   9.9033269e-01   0.0000000e+00
   3.1100000e+02   9.6673812e-03   9.9033262e-01   0.0000000e+00
   3.1200000e+02   9.6660970e-03   9.9033390e-01   0.0000000e+00
   3.1300000e+02   9.6661369e-03   9.9033386e-01   0.0000000e+00
   3.1400000e+02   9.6664137e-03   9.9033359e-01   0.0000000e+00
   3.1500000e+02   9.6651364e-03   9.9033486e-01   0.0000000e+00
   3.1600000e+02   9.6638951e-03   9.9033610e-01   0.0000000e+00
   3.1700000e+02   9.6626482e-03   9.9033735e-01   0.0000000e+00
   3.1800000e+02   9.6629715e-03   9.9033703e-01   0.0000000e+00
   3.1900000e+02   9.6625083e-03   9.9033749e-01   0.0000000e+00
   3.2000000e+02   9.6608386e-03   9.9033916e-01   0.0000000e+00
   3.2100000e+02   9.6605525e-03   9.9033945e-01   0.0000000e+00
   3.2200000e+02   9.6602862e-03   9.9033971e-01   0.0000000e+00
   3.2300000e+02   9.6597740e-03   9.9034023e-01   0.0000000e+00
   3.2400000e+02   9.6600320e-03   9.9033997e-01   0.0000000e+00
   3.2500000e+02   9.6597952e-03   9.9034020e-01   0.0000000e+00
   3.2600000e+02   9.6593910e-03   9.9034061e-01   0.0000000e+00
   3.2700000e+02   9.6586746e-03   9.9034133e-01   0.0000000e+00
   3.2800000e+02   9.6582815e-03   9.9034172e-01   0.0000000e+00
   3.2900000e+02   9.6568497e-03   9.9034315e-01   0.0000000e+00
   3.3000000e+02   9.6564586e-03   9.9034354e-01   0.0000000e+00
   3.3100000e+02   9.6568807e-03   9.9034312e-01   0.0000000e+00
   3.3200000e+02   9.6531587e-03   9.9034684e-01   0.0000000e+00
   3.3300000e+02   9.6519850e-03   9.9034801e-01   0.0000000e+00
   3.3400000e+02   9.6511266e-03   9.9034887e-01   0.0000000e+00
   3.3500000e+02   9.6503033e-03   9.9034970e-01   0.0000000e+00
   3.3600000e+02   9.6501758e-03   9.9034982e-01   0.0000000e+00
   3.3700000e+02   9.6488110e-03   9.9035119e-01   0.0000000e+00
   3.3800000e+02   9.6477189e-03   9.9035228e-01   0.0000000e+00
   3.3900000e+02   9.6440609e-03   9.9035594e-01   0.0000000e+00
   3.4000000e+02   9.6415202e-03   9.9035848e-01   0.0000000e+00
   3.4100000e+02   9.6390927e-03   9.9036091e-01   0.0000000e+00
   3.4200000e+02   9.6378915e-03   9.9036211e-01   0.0000000e+00
   3.4300000e+02   9.6367425e-03   9.9036326e-01   0.0000000e+00
   3.4400000e+02   9.6360057e-03   9.9036399e-01   0.0000000e+00
   3.4500000e+02   9.6366394e-03   9.9036336e-01   0.0000000e+00
   3.4600000e+02   9.6354615e-03   9.9036454e-01   0.0000000e+00
   3.4700000e+02   9.6376717e-03   9.9036233e-01   0.0000000e+00
   3.4800000e+02   9.6381711e-03   9.9036183e-01   0.0000000e+00
   3.4900000e+02   9.6401322e-03   9.9035987e-01   0.0000000e+00
   3.5000000e+02   9.6417994e-03   9.9035820e-01   0.0000000e+00
   3.5100000e+02   9.6421205e-03   9.9035788e-01   0.0000000e+00
   3.5200000e+02   9.6433700e-03   9.9035663e-01   0.0000000e+00
   3.5300000e+02   9.6444137e-03   9.9035559e-01   0.0000000e+00
   3.5400000e+02   9.6449199e-03   9.9035508e-01   0.0000000e+00
   3.5500000e+02   9.6452253e-03   9.9035477e-01   0.0000000e+00
   3.5600000e+02   9.6464826e-03   9.9035352e-01   0.0000000e+00
   3.5700000e+02   9.6486891e-03   9.9035131e-01   0.0000000e+00
   3.5800000e+02   9.6511505e-03   9.9034885e-01   0.0000000e+00
   3.5900000e+02   9.6530065e-03   9.9034699e-01   0.0000000e+00
   3.6000000e+02   9.6560984e-03   9.9034390e-01   0.0000000e+00
   3.6100000e+02   9.6583042e-03   9.9034170e-01   0.0000000e+00
   3.6200000e+02   9.6598796e-03   9.9034012e-01   0.0000000e+00
   3.6300000e+02   9.6618857e-03   9.9033811e-01   0.0000000e+00
   3.6400000e+02   9.6648617e-03   9.9033514e-01   0.0000000e+00
   3.6500000e+02   9.6681628e-03   9.9033184e-01   0.0000000e+00
   3.6600000e+02   9.6685231e-03   9.9033148e-01   0.0000000e+00
   3.6700000e+02   9.6699590e-03   9.9033004e-01   0.0000000e+00
   3.6800000e+02   9.6726088e-03   9.9032739e-01   0.0000000e+00
   3.6900000e+02   9.6730885e-03   9.9032691e-01   0.0000000e+00
   3.7000000e+02   9.6679170e-03   9.9033208e-01   0.0000000e+00
   3.7100000e+02   9.6662049e-03   9.9033380e-01   0.0000000e+00
   3.7200000e+02   9.6649013e-03   9.9033510e-01   0.0000000e+00
   3.7300000e+02   9.6618439e-03   9.9033816e-01   0.0000000e+00
   3.7400000e+02   9.6580190e-03   9.9034198e-01   0.0000000e+00
   3.7500000e+02   9.6520711e-03   9.9034793e-01   0.0000000e+00
   3.7600000e+02   9.6471253e-03   9.9035287e-01   0.0000000e+00
   3.7700000e+02   9.6424550e-03   9.9035754e-01   0.0000000e+00
   3.7800000e+02   9.6375410e-03   9.9036246e-01   0.0000000e+00
   3.7900000e+02   9.6320067e-03   9.9036799e-01   0.0000000e+00
   3.8000000e+02   9.6264689e-03   9.9037353e-01   0.0000000e+00
   3.8100000e+02   9.6220533e-03   9.9037795e-01   0.0000000e+00
   3.8200000e+02   9.6131612e-03   9.9038684e-01   0.0000000e+00
   3.8300000e+02   9.6047498e-03   9.9039525e-01   0.0000000e+00
   3.8400000e+02   9.5966441e-03   9.9040336e-01   0.0000000e+00
   3.8500000e+02   9.5891207e-03   9.9041088e-01   0.0000000e+00
   3.8600000e+02   9.5755667e-03   9.9042443e-01   0.0000000e+00
   3.8700000e+02   9.5609089e-03   9.9043909e-01   0.0000000e+00
   3.8800000e+02   9.5467947e-03   9.9045321e-01   0.0000000e+00
   3.8900000e+02   9.5304682e-03   9.9046953e-01   0.0000000e+00
   3.9000000e+02   9.5120102e-03   9.9048799e-01   0.0000000e+00
   3.9100000e+02   9.4993459e-03   9.9050065e-01   0.0000000e+00
   3.9200000e+02   9.4954943e-03   9.9050451e-01   0.0000000e+00
   3.9300000e+02   9.4925178e-03   9.9050748e-01   0.0000000e+00
   3.9400000e+02   9.4904777e-03   9.9050952e-01   0.0000000e+00
   3.9500000e+02   9.4874929e-03   9.9051251e-01   0.0000000e+00
   3.9600000e+02   9.4816644e-03   9.9051834e-01   0.0000000e+00
   3.9700000e+02   9.4747114e-03   9.9052529e-01   0.0000000e+00
   3.9800000e+02   9.4701110e-03   9.9052989e-01   0.0000000e+00
   3.9900000e+02   9.4658298e-03   9.9053417e-01   0.0000000e+00
   4.0000000e+02   9.4604705e-03   9.9053953e-01   0.0000000e+00
   4.0100000e+02   9.4524699e-03   9.9054753e-01   0.0000000e+00
   4.0200000e+02   9.4462487e-03   9.9055375e-01   0.0000000e+00
   4.0300000e+02   9.4365971e-03   9.9056340e-01   0.0000000e+00
   4.0400000e+02   9.4288226e-03   9.9057118e-01   0.0000000e+00
   4.0500000e+02   9.4220386e-03   9.9057796e-01   0.0000000e+00
   4.0600000e+02   9.4150474e-03   9.9058495e-01   0.0000000e+00
   4.0700000e+02   9.4065887e-03   9.9059341e-01   0.0000000e+00
   4.0800000e+02   9.3994662e-03   9.9060053e-01   0.0000000e+00
   4.0900000e+02   9.3948244e-03   9.9060518e-01   0.0000000e+00
   4.1000000e+02   9.3897186e-03   9.9061028e-01   0.0000000e+00
   4.1100000e+02   9.3852667e-03   9.9061473e-01   0.0000000e+00
   4.1200000e+02   9.3814172e-03   9.9061858e-01   0.0000000e+00
   4.1300000e+02   9.3782481e-03   9.9062175e-01   0.0000000e+00
   4.1400000e+02   9.3777397e-03   9.9062226e-01   0.0000000e+00
   4.1500000e+02   9.3780070e-03   9.9062199e-01   0.0000000e+00
   4.1600000e+02   9.3787282e-03   9.9062127e-01   0.0000000e+00
   4.1700000e+02   9.3793730e-03   9.9062063e-01   0.0000000e+00
   4.1800000e+02   9.3805467e-03   9.9061945e-01   0.0000000e+00
   4.1900000e+02   9.3830319e-03   9.9061697e-01   0.0000000e+00
   4.2000000e+02   9.3864328e-03   9.9061357e-01   0.0000000e+00
   4.2100000e+02   9.3914627e-03   9.9060854e-01   0.0000000e+00
   4.2200000e+02   9.3960497e-03   9.9060395e-01   0.0000000e+00
   4.2300000e+02   9.4059846e-03   9.9059402e-01   0.0000000e+00
   4.2400000e+02   9.4205214e-03   9.9057948e-01   0.0000000e+00
   4.2500000e+02   9.4382507e-03   9.9056175e-01   0.0000000e+00
   4.2600000e+02   9.4614927e-03   9.9053851e-01   0.0000000e+00
   4.2700000e+02   9.4854515e-03   9.9051455e-01   0.0000000e+00
   4.2800000e+02   9.5071995e-03   9.9049280e-01   0.0000000e+00
   4.2900000e+02   9.5164504e-03   9.9048355e-01   0.0000000e+00
   4.3000000e+02   9.5139669e-03   9.9048603e-01   0.0000000e+00
   4.3100000e+02   9.5025355e-03   9.9049746e-01   0.0000000e+00
   4.3200000e+02   9.4768282e-03   9.9052317e-01   0.0000000e+00
   4.3300000e+02   9.4359083e-03   9.9056409e-01   0.0000000e+00
   4.3400000e+02   9.4087273e-03   9.9059127e-01   0.0000000e+00
   4.3500000e+02   9.3553509e-03   9.9064465e-01   0.0000000e+00
   4.3600000e+02   9.2869654e-03   9.9071303e-01   0.0000000e+00
   4.3700000e+02   9.2198109e-03   9.9078019e-01   0.0000000e+00
   4.3800000e+02   9.1598070e-03   9.9084019e-01   0.0000000e+00
   4.3900000e+02   9.1033623e-03   9.9089664e-01   0.0000000e+00
   4.4000000e+02   9.0499553e-03   9.9095004e-01   0.0000000e+00
   4.4100000e+02   8.9972899e-03   9.9100271e-01   0.0000000e+00
   4.4200000e+02   8.9508137e-03   9.9104919e-01   0.0000000e+00
   4.4300000e+02   8.9076972e-03   9.9109230e-01   0.0000000e+00
   4.4400000e+02   8.8649258e-03   9.9113507e-01   0.0000000e+00
   4.4500000e+02   8.8214976e-03   9.9117850e-01   0.0000000e+00
   4.4600000e+02   8.7826450e-03   9.9121736e-01   0.0000000e+00
   4.4700000e+02   8.7454582e-03   9.9125454e-01   0.0000000e+00
   4.4800000e+02   8.7093297e-03   9.9129067e-01   0.0000000e+00
   4.4900000e+02   8.6732823e-03   9.9132672e-01   0.0000000e+00
   4.5000000e+02   8.6388153e-03   9.9136118e-01   0.0000000e+00
   4.5100000e+02   8.6057964e-03   9.9139420e-01   0.0000000e+00
   4.5200000e+02   8.5726454e-03   9.9142735e-01   0.0000000e+00
   4.5300000e+02   8.5424859e-03   9.9145751e-01   0.0000000e+00
   4.5400000e+02   8.5120858e-03   9.9148791e-01   0.0000000e+00
   4.5500000e+02   8.4814230e-03   9.9151858e-01   0.0000000e+00
   4.5600000e+02   8.4524483e-03   9.9154755e-01   0.0000000e+00
   4.5700000e+02   8.4253275e-03   9.9157467e-01   0.0000000e+00
   4.5800000e+02   8.3970296e-03   9.9160297e-01   0.0000000e+00
   4.5900000e+02   8.3719566e-03   9.9162804e-01   0.0000000e+00
   4.6000000e+02   8.3446757e-03   9.9165532e-01   0.0000000e+00
   4.6100000e+02   8.3191311e-03   9.9168087e-01   0.0000000e+00
   4.6200000e+02   8.2934662e-03   9.9170653e-01   0.0000000e+00
   4.6300000e+02   8.2679437e-03   9.9173206e-01   0.0000000e+00
   4.6400000e+02   8.2413541e-03   9.9175865e-01   0.0000000e+00
   4.6500000e+02   8.2156751e-03   9.9178432e-01   0.0000000e+00
   4.6600000e+02   8.1902514e-03   9.9180975e-01   0.0000000e+00
   4.6700000e+02   8.1665395e-03   9.9183346e-01   0.0000000e+00
   4.6800000e+02   8.1437519e-03   9.9185625e-01   0.0000000e+00
   4.6900000e+02   8.1208643e-03   9.9187914e-01   0.0000000e+00
   4.7000000e+02   8.0971568e-03   9.9190284e-01   0.0000000e+00
   4.7100000e+02   8.0727301e-03   9.9192727e-01   0.0000000e+00
   4.7200000e+02   8.0483780e-03   9.9195162e-01   0.0000000e+00
   4.7300000e+02   8.0235365e-03   9.9197646e-01   0.0000000e+00
   4.7400000e+02   7.9997462e-03   9.9200025e-01   0.0000000e+00
   4.7500000e+02   7.9692960e-03   9.9203070e-01   0.0000000e+00
   4.7600000e+02   7.9150108e-03   9.9208499e-01   0.0000000e+00
   4.7700000e+02   7.8513786e-03   9.9214862e-01   0.0000000e+00
   4.7800000e+02   7.7905947e-03   9.9220941e-01   0.0000000e+00
   4.7900000e+02   7.7300059e-03   9.9226999e-01   0.0000000e+00
   4.8000000e+02   7.6702346e-03   9.9232977e-01   0.0000000e+00
   4.8100000e+02   7.6109655e-03   9.9238903e-01   0.0000000e+00
   4.8200000e+02   7.5520634e-03   9.9244794e-01   0.0000000e+00
   4.8300000e+02   7.4943170e-03   9.9250568e-01   0.0000000e+00
   4.8400000e+02   7.4369949e-03   9.9256301e-01   0.0000000e+00
   4.8500000e+02   7.3804891e-03   9.9261951e-01   0.0000000e+00
   4.8600000e+02   7.3248083e-03   9.9267519e-01   0.0000000e+00
   4.8700000e+02   7.2698273e-03   9.9273017e-01   0.0000000e+00
   4.8800000e+02   7.2169143e-03   9.9278309e-01   0.0000000e+00
   4.8900000e+02   7.1649829e-03   9.9283502e-01   0.0000000e+00
   4.9000000e+02   7.1155773e-03   9.9288442e-01   0.0000000e+00
   4.9100000e+02   7.0703293e-03   9.9292967e-01   0.0000000e+00
   4.9200000e+02   7.0356828e-03   9.9296432e-01   0.0000000e+00
   4.9300000e+02   7.0198408e-03   9.9298016e-01   0.0000000e+00
   4.9400000e+02   7.0085876e-03   9.9299141e-01   0.0000000e+00
   4.9500000e+02   7.0000816e-03   9.9299992e-01   0.0000000e+00
   4.9600000e+02   6.9935090e-03   9.9300649e-01   0.0000000e+00
   4.9700000e+02   6.9879576e-03   9.9301204e-01   0.0000000e+00
   4.9800000e+02   6.9833338e-03   9.9301667e-01   0.0000000e+00
   4.9900000e+02   6.9785600e-03   9.9302144e-01   0.0000000e+00
   5.0000000e+02   6.9743491e-03   9.9302565e-01   0.0000000e+00
   5.0100000e+02   6.9714416e-03   9.9302856e-01   0.0000000e+00
   5.0200000e+02   6.9670774e-03   9.9303292e-01   0.0000000e+00
   5.0300000e+02   6.9629212e-03   9.9303708e-01   0.0000000e+00
   5.0400000e+02   6.9594656e-03   9.9304053e-01   0.0000000e+00
   5.0500000e+02   6.9542672e-03   9.9304573e-01   0.0000000e+00
   5.0600000e+02   6.9494897e-03   9.9305051e-01   0.0000000e+00
   5.0700000e+02   6.9453833e-03   9.9305462e-01   0.0000000e+00
   5.0800000e+02   6.9410162e-03   9.9305898e-01   0.0000000e+00
   5.0900000e+02   6.9356043e-03   9.9306440e-01   0.0000000e+00
   5.1000000e+02   6.9283037e-03   9.9307170e-01   0.0000000e+00
   5.1100000e+02   6.9198993e-03   9.9308010e-01   0.0000000e+00
   5.1200000e+02   6.9013136e-03   9.9309869e-01   0.0000000e+00


==> data/ex3_beta_jmap2.dat <==
   1.0000000e+00   6.4533772e-03   9.2901285e-01   6.4533772e-02
   2.0000000e+00   6.4573139e-03   9.2896955e-01   6.4573139e-02
   3.0000000e+00   6.4588721e-03   9.2895241e-01   6.4588721e-02
   4.0000000e+00   6.4620350e-03   9.2891762e-01   6.4620350e-02
   5.0000000e+00   6.4671177e-03   9.2886170e-01   6.4671177e-02
   6.0000000e+00   6.4684781e-03   9.2884674e-01   6.4684781e-02
   7.0000000e+00   6.4668089e-03   9.2886510e-01   6.4668089e-02
   8.0000000e+00   6.4660321e-03   9.2887365e-01   6.4660321e-02
   9.0000000e+00   6.4669758e-03   9.2886327e-01   6.4669758e-02
   1.0000000e+01   6.4673224e-03   9.2885945e-01   6.4673224e-02
   1.1000000e+01   6.4661809e-03   9.2887201e-01   6.4661809e-02
   1.2000000e+01   6.4668846e-03   9.2886427e-01   6.4668846e-02
   1.3000000e+01   6.4670408e-03   9.2886255e-01   6.4670408e-02
   1.4000000e+01   6.4661922e-03   9.2887189e-01   6.4661922e-02
   1.5000000e+01   6.4659860e-03   9.2887415e-01   6.4659860e-02
   1.6000000e+01   6.4657519e-03   9.2887673e-01   6.4657519e-02
   1.7000000e+01   6.4661305e-03   9.2887256e-01   6.4661305e-02
   1.8000000e+01   6.4668712e-03   9.2886442e-01   6.4668712e-02
   1.9000000e+01   6.4671440e-03   9.2886142e-01   6.4671440e-02
   2.0000000e+01   6.4677736e-03   9.2885449e-01   6.4677736e-02
   2.1000000e+01   6.4712499e-03   9.2881625e-01   6.4712499e-02
   2.2000000e+01   6.5010971e-03   9.2848793e-01   6.5010971e-02
   2.3000000e+01   6.5494784e-03   9.2795574e-01   6.5494784e-02
   2.4000000e+01   6.5999873e-03   9.2740014e-01   6.5999873e-02
   2.5000000e+01   6.6489728e-03   9.2686130e-01   6.6489728e-02
   2.6000000e+01   6.6971116e-03   9.2633177e-01   6.6971116e-02
   2.7000000e+01   6.7470773e-03   9.2578215e-01   6.7470773e-02
   2.8000000e+01   6.7969430e-03   9.2523363e-01   6.7969430e-02
   2.9000000e+01   6.8281511e-03   9.2489034e-01   6.8281511e-02
   3.0000000e+01   6.8433653e-03   9.2472298e-01   6.8433653e-02
   3.1000000e+01   6.8565924e-03   9.2457748e-01   6.8565924e-02
   3.2000000e+01   6.8714323e-03   9.2441425e-01   6.8714323e-02
   3.3000000e+01   6.8850544e-03   9.2426440e-01   6.8850544e-02
   3.4000000e+01   6.8990930e-03   9.2410998e-01   6.8990930e-02
   3.5000000e+01   6.9145251e-03   9.2394022e-01   6.9145251e-02
   3.6000000e+01   6.9282213e-03   9.2378957e-01   6.9282213e-02
   3.7000000e+01   6.9407966e-03   9.2365124e-01   6.9407966e-02
   3.8000000e+01   6.9535808e-03   9.2351061e-01   6.9535808e-02
   3.9000000e+01   6.9694731e-03   9.2333580e-01   6.9694731e-02
   4.0000000e+01   6.9852663e-03   9.2316207e-01   6.9852663e-02
   4.1000000e+01   7.0003454e-03   9.2299620e-01   7.0003454e-02
   4.2000000e+01   7.0154831e-03   9.2282969e-01   7.0154831e-02
   4.3000000e+01   7.0294154e-03   9.2267643e-01   7.0294154e-02
   4.4000000e+01   7.0447082e-03   9.2250821e-01   7.0447082e-02
   4.5000000e+01   7.0600510e-03   9.2233944e-01   7.0600510e-02
   4.6000000e+01   7.0750225e-03   9.2217475e-01   7.0750225e-02
   4.7000000e+01   7.0922708e-03   9.2198502e-01   7.0922708e-02
   4.8000000e+01   7.1077057e-03   9.2181524e-01   7.1077057e-02
   4.9000000e+01   7.1223416e-03   9.2165424e-01   7.1223416e-02
   5.0000000e+01   7.1376739e-03   9.2148559e-01   7.1376739e-02
   5.1000000e+01   7.1567805e-03   9.2127541e-01   7.1567805e-02
   5.2000000e+01   7.1750316e-03   9.2107465e-01   7.1750316e-02
   5.3000000e+01   7.1959737e-03   9.2084429e-01   7.1959737e-02
   5.4000000e+01   7.2129124e-03   9.2065796e-01   7.2129124e-02
   5.5000000e+01   7.2312360e-03   9.2045640e-01   7.2312360e-02
   5.6000000e+01   7.2482702e-03   9.2026903e-01   7.2482702e-02
   5.7000000e+01   7.2669107e-03   9.2006398e-01   7.2669107e-02
   5.8000000e+01   7.2880592e-03   9.1983135e-01   7.2880592e-02
   5.9000000e+01   7.3055930e-03   9.1963848e-01   7.3055930e-02
   6.0000000e+01   7.3282362e-03   9.1938940e-01   7.3282362e-02
   6.1000000e+01   7.3519343e-03   9.1912872e-01   7.3519343e-02
   6.2000000e+01   7.3725449e-03   9.1890201e-01   7.3725449e-02
   6.3000000e+01   7.3960062e-03   9.1864393e-01   7.3960062e-02
   6.4000000e+01   7.4186862e-03   9.1839445e-01   7.4186862e-02
   6.5000000e+01   7.4400904e-03   9.1815901e-01   7.4400904e-02
   6.6000000e+01   7.4656736e-03   9.1787759e-01   7.4656736e-02
   6.7000000e+01   7.4947051e-03   9.1755824e-01   7.4947051e-02
   6.8000000e+01   7.5230660e-03   9.1724627e-01   7.5230660e-02
   6.9000000e+01   7.5507510e-03   9.1694174e-01   7.5507510e-02
   7.0000000e+01   7.5792527e-03   9.1662822e-01   7.5792527e-02
   7.1000000e+01   7.6083919e-03   9.1630769e-01   7.6083919e-02
   7.2000000e+01   7.6459540e-03   9.1589451e-01   7.6459540e-02
   7.3000000e+01   7.6833519e-03   9.1548313e-01   7.6833519e-02
   7.4000000e+01   7.7247514e-03   9.1502773e-01   7.7247514e-02
   7.5000000e+01   7.7715371e-03   9.1451309e-01   7.7715371e-02
   7.6000000e+01   7.8178029e-03   9.1400417e-01   7.8178029e-02
   7.7000000e+01   7.8640190e-03   9.1349579e-01   7.8640190e-02
   7.8000000e+01   7.9323999e-03   9.1274360e-01   7.9323999e-02
   7.9000000e+01   8.0152293e-03   9.1183248e-01   8.0152293e-02
   8.0000000e+01   8.0847095e-03   9.1106820e-01   8.0847095e-02
   8.1000000e+01   8.1733697e-03   9.1009293e-01   8.1733697e-02
   8.2000000e+01   8.2403699e-03   9.0935593e-01   8.2403699e-02
   8.3000000e+01   8.2721879e-03   9.0900593e-01   8.2721879e-02
   8.4000000e+01   8.2867926e-03   9.0884528e-01   8.2867926e-02
   8.5000000e+01   8.2958594e-03   9.0874555e-01   8.2958594e-02
   8.6000000e+01   8.2815364e-03   9.0890310e-01   8.2815364e-02
   8.7000000e+01   8.2766001e-03   9.0895740e-01   8.2766001e-02
   8.8000000e+01   8.2702342e-03   9.0902742e-01   8.2702342e-02
   8.9000000e+01   8.2604467e-03   9.0913509e-01   8.2604467e-02
   9.0000000e+01   8.2508628e-03   9.0924051e-01   8.2508628e-02
   9.1000000e+01   8.2506508e-03   9.0924284e-01   8.2506508e-02
   9.2000000e+01   8.2501179e-03   9.0924870e-01   8.2501179e-02
   9.3000000e+01   8.2623802e-03   9.0911382e-01   8.2623802e-02
   9.4000000e+01   8.2665596e-03   9.0906784e-01   8.2665596e-02
   9.5000000e+01   8.2656717e-03   9.0907761e-01   8.2656717e-02
   9.6000000e+01   8.2685633e-03   9.0904580e-01   8.2685633e-02
   9.7000000e+01   8.2838584e-03   9.0887756e-01   8.2838584e-02
   9.8000000e+01   8.2962194e-03   9.0874159e-01   8.2962194e-02
   9.9000000e+01   8.3079384e-03   9.0861268e-01   8.3079384e-02
   1.0000000e+02   8.3121567e-03   9.0856628e-01   8.3121567e-02
   1.0100000e+02   8.3113634e-03   9.0857500e-01   8.3113634e-02
   1.0200000e+02   8.3228740e-03   9.0844839e-01   8.3228740e-02
   1.0300000e+02   8.3378406e-03   9.0828375e-01   8.3378406e-02
   1.0400000e+02   8.3408236e-03   9.0825094e-01   8.3408236e-02
   1.0500000e+02   8.3491433e-03   9.0815942e-01   8.3491433e-02
   1.0600000e+02   8.3633925e-03   9.0800268e-01   8.3633925e-02
   1.0700000e+02   8.3584681e-03   9.0805685e-01   8.3584681e-02
   1.0800000e+02   8.3563503e-03   9.0808015e-01   8.3563503e-02
   1.0900000e+02   8.3735832e-03   9.0789059e-01   8.3735832e-02
   1.1000000e+02   8.3898441e-03   9.0771172e-01   8.3898441e-02
   1.1100000e+02   8.4048024e-03   9.0754717e-01   8.4048024e-02
   1.1200000e+02   8.4034308e-03   9.0756226e-01   8.4034308e-02
   1.1300000e+02   8.4124674e-03   9.0746286e-01   8.4124674e-02
   1.1400000e+02   8.4272062e-03   9.0730073e-01   8.4272062e-02
   1.1500000e+02   8.4307714e-03   9.0726151e-01   8.4307714e-02
   1.1600000e+02   8.4297372e-03   9.0727289e-01   8.4297372e-02
   1.1700000e+02   8.4419608e-03   9.0713843e-01   8.4419608e-02
   1.1800000e+02   8.4449639e-03   9.0710540e-01   8.4449639e-02
   1.1900000e+02   8.4443258e-03   9.0711242e-01   8.4443258e-02
   1.2000000e+02   8.4692292e-03   9.0683848e-01   8.4692292e-02
   1.2100000e+02   8.4827625e-03   9.0668961e-01   8.4827625e-02
   1.2200000e+02   8.4880794e-03   9.0663113e-01   8.4880794e-02
   1.2300000e+02   8.5045814e-03   9.0644960e-01   8.5045814e-02
   1.2400000e+02   8.5284803e-03   9.0618672e-01   8.5284803e-02
   1.2500000e+02   8.5354158e-03   9.0611043e-01   8.5354158e-02
   1.2600000e+02   8.5350050e-03   9.0611494e-01   8.5350050e-02
   1.2700000e+02   8.5385379e-03   9.0607608e-01   8.5385379e-02
   1.2800000e+02   8.5291591e-03   9.0617925e-01   8.5291591e-02
   1.2900000e+02   8.5191023e-03   9.0628987e-01   8.5191023e-02
   1.3000000e+02   8.5317888e-03   9.0615032e-01   8.5317888e-02
   1.3100000e+02   8.5444882e-03   9.0601063e-01   8.5444882e-02
   1.3200000e+02   8.5530402e-03   9.0591656e-01   8.5530402e-02
   1.3300000e+02   8.5573332e-03   9.0586933e-01   8.5573332e-02
   1.3400000e+02   8.5748456e-03   9.0567670e-01   8.5748456e-02
   1.3500000e+02   8.5950654e-03   9.0545428e-01   8.5950654e-02
   1.3600000e+02   8.6137383e-03   9.0524888e-01   8.6137383e-02
   1.3700000e+02   8.6182587e-03   9.0519915e-01   8.6182587e-02
   1.3800000e+02   8.6149108e-03   9.0523598e-01   8.6149108e-02
   1.3900000e+02   8.6179780e-03   9.0520224e-01   8.6179780e-02
   1.4000000e+02   8.6360196e-03   9.0500378e-01   8.6360196e-02
   1.4100000e+02   8.6503766e-03   9.0484586e-01   8.6503766e-02
   1.4200000e+02   8.6524192e-03   9.0482339e-01   8.6524192e-02
   1.4300000e+02   8.6519741e-03   9.0482829e-01   8.6519741e-02
   1.4400000e+02   8.6541448e-03   9.0480441e-01   8.6541448e-02
   1.4500000e+02   8.6736686e-03   9.0458964e-01   8.6736686e-02
   1.4600000e+02   8.6871852e-03   9.0444096e-01   8.6871852e-02
   1.4700000e+02   8.6961323e-03   9.0434254e-01   8.6961323e-02
   1.4800000e+02   8.6918200e-03   9.0438998e-01   8.6918200e-02
   1.4900000e+02   8.6729310e-03   9.0459776e-01   8.6729310e-02
   1.5000000e+02   8.6712846e-03   9.0461587e-01   8.6712846e-02
   1.5100000e+02   8.6800161e-03   9.0451982e-01   8.6800161e-02
   1.5200000e+02   8.6856715e-03   9.0445761e-01   8.6856715e-02
   1.5300000e+02   8.6945762e-03   9.0435966e-01   8.6945762e-02
   1.5400000e+02   8.6922546e-03   9.0438520e-01   8.6922546e-02
   1.5500000e+02   8.6874173e-03   9.0443841e-01   8.6874173e-02
   1.5600000e+02   8.6780808e-03   9.0454111e-01   8.6780808e-02
   1.5700000e+02   8.6677533e-03   9.0465471e-01   8.6677533e-02
   1.5800000e+02   8.6556626e-03   9.0478771e-01   8.6556626e-02
   1.5900000e+02   8.6472277e-03   9.0488050e-01   8.6472277e-02
   1.6000000e+02   8.6434951e-03   9.0492155e-01   8.6434951e-02
   1.6100000e+02   8.6290531e-03   9.0508042e-01   8.6290531e-02
   1.6200000e+02   8.6125932e-03   9.0526147e-01   8.6125932e-02
   1.6300000e+02   8.5945566e-03   9.0545988e-01   8.5945566e-02
   1.6400000e+02   8.5760220e-03   9.0566376e-01   8.5760220e-02
   1.6500000e+02   8.5595939e-03   9.0584447e-01   8.5595939e-02
   1.6600000e+02   8.5497547e-03   9.0595270e-01   8.5497547e-02
   1.6700000e+02   8.5396391e-03   9.0606397e-01   8.5396391e-02
   1.6800000e+02   8.5321813e-03   9.0614601e-01   8.5321813e-02
   1.6900000e+02   8.5227133e-03   9.0625015e-01   8.5227133e-02
   1.7000000e+02   8.5045631e-03   9.0644981e-01   8.5045631e-02
   1.7100000e+02   8.4926274e-03   9.0658110e-01   8.4926274e-02
   1.7200000e+02   8.4806129e-03   9.0671326e-01   8.4806129e-02
   1.7300000e+02   8.4609759e-03   9.0692927e-01   8.4609759e-02
   1.7400000e+02   8.4430197e-03   9.0712678e-01   8.4430197e-02
   1.7500000e+02   8.4240807e-03   9.0733511e-01   8.4240807e-02
   1.7600000e+02   8.3984303e-03   9.0761727e-01   8.3984303e-02
   1.7700000e+02   8.3723673e-03   9.0790396e-01   8.3723673e-02
   1.7800000e+02   8.3554140e-03   9.0809045e-01   8.3554140e-02
   1.7900000e+02   8.3347659e-03   9.0831758e-01   8.3347659e-02
   1.8000000e+02   8.3168535e-03   9.0851461e-01   8.3168535e-02
   1.8100000e+02   8.3026392e-03   9.0867097e-01   8.3026392e-02
   1.8200000e+02   8.2911846e-03   9.0879697e-01   8.2911846e-02
   1.8300000e+02   8.2768876e-03   9.0895424e-01   8.2768876e-02
   1.8400000e+02   8.2639527e-03   9.0909652e-01   8.2639527e-02
   1.8500000e+02   8.2517903e-03   9.0923031e-01   8.2517903e-02
   1.8600000e+02   8.2399937e-03   9.0936007e-01   8.2399937e-02
   1.8700000e+02   8.2316271e-03   9.0945210e-01   8.2316271e-02
   1.8800000e+02   8.2227076e-03   9.0955022e-01   8.2227076e-02
   1.8900000e+02   8.2138271e-03   9.0964790e-01   8.2138271e-02
   1.9000000e+02   8.2053577e-03   9.0974107e-01   8.2053577e-02
   1.9100000e+02   8.2000913e-03   9.0979900e-01   8.2000913e-02
   1.9200000e+02   8.1931066e-03   9.0987583e-01   8.1931066e-02
   1.9300000e+02   8.1859043e-03   9.0995505e-01   8.1859043e-02
   1.9400000e+02   8.1796102e-03   9.1002429e-01   8.1796102e-02
   1.9500000e+02   8.1732838e-03   9.1009388e-01   8.1732838e-02
   1.9600000e+02   8.1666916e-03   9.1016639e-01   8.1666916e-02
   1.9700000e+02   8.1612733e-03   9.1022599e-01   8.1612733e-02
   1.9800000e+02   8.1573469e-03   9.1026918e-01   8.1573469e-02
   1.9900000e+02   8.1542112e-03   9.1030368e-01   8.1542112e-02
   2.0000000e+02   8.1520297e-03   9.1032767e-01   8.1520297e-02
   2.0100000e+02   8.1495027e-03   9.1035547e-01   8.1495027e-02
   2.0200000e+02   8.1454793e-03   9.1039973e-01   8.1454793e-02
   2.0300000e+02   8.1460387e-03   9.1039357e-01   8.1460387e-02
   2.0400000e+02   8.1483634e-03   9.1036800e-01   8.1483634e-02
   2.0500000e+02   8.1462608e-03   9.1039113e-01   8.1462608e-02
   2.0600000e+02   8.1450266e-03   9.1040471e-01   8.1450266e-02
   2.0700000e+02   8.1410431e-03   9.1044853e-01   8.1410431e-02
   2.0800000e+02   8.1397487e-03   9.1046276e-01   8.1397487e-02
   2.0900000e+02   8.1400505e-03   9.1045944e-01   8.1400505e-02
   2.1000000e+02   8.1415790e-03   9.1044263e-01   8.1415790e-02
   2.1100000e+02   8.1432994e-03   9.1042371e-01   8.1432994e-02
   2.1200000e+02   8.1449476e-03   9.1040558e-01   8.1449476e-02
   2.1300000e+02   8.1470883e-03   9.1038203e-01   8.1470883e-02
   2.1400000e+02   8.1508805e-03   9.1034031e-01   8.1508805e-02
   2.1500000e+02   8.1526916e-03   9.1032039e-01   8.1526916e-02
   2.1600000e+02   8.1536868e-03   9.1030945e-01   8.1536868e-02
   2.1700000e+02   8.1568159e-03   9.1027502e-01   8.1568159e-02
   2.1800000e+02   8.1580444e-03   9.1026151e-01   8.1580444e-02
   2.1900000e+02   8.1635679e-03   9.1020075e-01   8.1635679e-02
   2.2000000e+02   8.1752845e-03   9.1007187e-01   8.1752845e-02
   2.2100000e+02   8.1831642e-03   9.0998519e-01   8.1831642e-02
   2.2200000e+02   8.1913186e-03   9.0989550e-01   8.1913186e-02
   2.2300000e+02   8.2000363e-03   9.0979960e-01   8.2000363e-02
   2.2400000e+02   8.2124857e-03   9.0966266e-01   8.2124857e-02
   2.2500000e+02   8.2222951e-03   9.0955475e-01   8.2222951e-02
   2.2600000e+02   8.2336375e-03   9.0942999e-01   8.2336375e-02
   2.2700000e+02   8.2441841e-03   9.0931397e-01   8.2441841e-02
   2.2800000e+02   8.2583266e-03   9.0915841e-01   8.2583266e-02
   2.2900000e+02   8.2746336e-03   9.0897903e-01   8.2746336e-02
   2.3000000e+02   8.2905770e-03   9.0880365e-01   8.2905770e-02
   2.3100000e+02   8.3088764e-03   9.0860236e-01   8.3088764e-02
   2.3200000e+02   8.3273492e-03   9.0839916e-01   8.3273492e-02
   2.3300000e+02   8.3410242e-03   9.0824873e-01   8.3410242e-02
   2.3400000e+02   8.3597721e-03   9.0804251e-01   8.3597721e-02
   2.3500000e+02   8.3772865e-03   9.0784985e-01   8.3772865e-02
   2.3600000e+02   8.3868201e-03   9.0774498e-01   8.3868201e-02
   2.3700000e+02   8.3985709e-03   9.0761572e-01   8.3985709e-02
   2.3800000e+02   8.4089649e-03   9.0750139e-01   8.4089649e-02
   2.3900000e+02   8.4146174e-03   9.0743921e-01   8.4146174e-02
   2.4000000e+02   8.4282343e-03   9.0728942e-01   8.4282343e-02
   2.4100000e+02   8.4387658e-03   9.0717358e-01   8.4387658e-02
   2.4200000e+02   8.4513465e-03   9.0703519e-01   8.4513465e-02
   2.4300000e+02   8.4664055e-03   9.0686954e-01   8.4664055e-02
   2.4400000e+02   8.4743536e-03   9.0678211e-01   8.4743536e-02
   2.4500000e+02   8.4806003e-03   9.0671340e-01   8.4806003e-02
   2.4600000e+02   8.4949938e-03   9.0655507e-01   8.4949938e-02
   2.4700000e+02   8.5178349e-03   9.0630382e-01   8.5178349e-02
   2.4800000e+02   8.5333677e-03   9.0613295e-01   8.5333677e-02
   2.4900000e+02   8.5272873e-03   9.0619984e-01   8.5272873e-02
   2.5000000e+02   8.5279081e-03   9.0619301e-01   8.5279081e-02
   2.5100000e+02   8.5308091e-03   9.0616110e-01   8.5308091e-02
   2.5200000e+02   8.5364156e-03   9.0609943e-01   8.5364156e-02
   2.5300000e+02   8.5427672e-03   9.0602956e-01   8.5427672e-02
   2.5400000e+02   8.5454623e-03   9.0599991e-01   8.5454623e-02
   2.5500000e+02   8.5397020e-03   9.0606328e-01   8.5397020e-02
   2.5600000e+02   8.5403340e-03   9.0605633e-01   8.5403340e-02
   2.5700000e+02   8.5521723e-03   9.0592611e-01   8.5521723e-02
   2.5800000e+02   8.5617730e-03   9.0582050e-01   8.5617730e-02
   2.5900000e+02   8.5739241e-03   9.0568684e-01   8.5739241e-02
   2.6000000e+02   8.5840067e-03   9.0557593e-01   8.5840067e-02
   2.6100000e+02   8.5836560e-03   9.0557978e-01   8.5836560e-02
   2.6200000e+02   8.5989132e-03   9.0541196e-01   8.5989132e-02
   2.6300000e+02   8.6133830e-03   9.0525279e-01   8.6133830e-02
   2.6400000e+02   8.6166003e-03   9.0521740e-01   8.6166003e-02
   2.6500000e+02   8.6031374e-03   9.0536549e-01   8.6031374e-02
   2.6600000e+02   8.6120598e-03   9.0526734e-01   8.6120598e-02
   2.6700000e+02   8.6135438e-03   9.0525102e-01   8.6135438e-02
   2.6800000e+02   8.6147187e-03   9.0523809e-01   8.6147187e-02
   2.6900000e+02   8.6200942e-03   9.0517896e-01   8.6200942e-02
   2.7000000e+02   8.6322275e-03   9.0504550e-01   8.6322275e-02
   2.7100000e+02   8.6505758e-03   9.0484367e-01   8.6505758e-02
   2.7200000e+02   8.6667105e-03   9.0466618e-01   8.6667105e-02
   2.7300000e+02   8.6696901e-03   9.0463341e-01   8.6696901e-02
   2.7400000e+02   8.6654141e-03   9.0468044e-01   8.6654141e-02
   2.7500000e+02   8.6612179e-03   9.0472660e-01   8.6612179e-02
   2.7600000e+02   8.6654383e-03   9.0468018e-01   8.6654383e-02
   2.7700000e+02   8.6792735e-03   9.0452799e-01   8.6792735e-02
   2.7800000e+02   8.6911237e-03   9.0439764e-01   8.6911237e-02
   2.7900000e+02   8.6897911e-03   9.0441230e-01   8.6897911e-02
   2.8000000e+02   8.6880079e-03   9.0443191e-01   8.6880079e-02
   2.8100000e+02   8.6946602e-03   9.0435874e-01   8.6946602e-02
   2.8200000e+02   8.7108022e-03   9.0418118e-01   8.7108022e-02
   2.8300000e+02   8.7084618e-03   9.0420692e-01   8.7084618e-02
   2.8400000e+02   8.7171179e-03   9.0411170e-01   8.7171179e-02
   2.8500000e+02   8.7263871e-03   9.0400974e-01   8.7263871e-02
   2.8600000e+02   8.7275921e-03   9.0399649e-01   8.7275921e-02
   2.8700000e+02   8.7242312e-03   9.0403346e-01   8.7242312e-02
   2.8800000e+02   8.7214909e-03   9.0406360e-01   8.7214909e-02
   2.8900000e+02   8.7189493e-03   9.0409156e-01   8.7189493e-02
   2.9000000e+02   8.7282892e-03   9.0398882e-01   8.7282892e-02
   2.9100000e+02   8.7297761e-03   9.0397246e-01   8.7297761e-02
   2.9200000e+02   8.7278685e-03   9.0399345e-01   8.7278685e-02
   2.9300000e+02   8.7267601e-03   9.0400564e-01   8.7267601e-02
   2.9400000e+02   8.7305832e-03   9.0396358e-01   8.7305832e-02
   2.9500000e+02   8.7273040e-03   9.0399966e-01   8.7273040e-02
   2.9600000e+02   8.7324843e-03   9.0394267e-01   8.7324843e-02
   2.9700000e+02   8.7385217e-03   9.0387626e-01   8.7385217e-02
   2.9800000e+02   8.7434962e-03   9.0382154e-01   8.7434962e-02
   2.9900000e+02   8.7473388e-03   9.0377927e-01   8.7473388e-02
   3.0000000e+02   8.7516843e-03   9.0373147e-01   8.7516843e-02
   3.0100000e+02   8.7545283e-03   9.0370019e-01   8.7545283e-02
   3.0200000e+02   8.7576017e-03   9.0366638e-01   8.7576017e-02
   3.0300000e+02   8.7608647e-03   9.0363049e-01   8.7608647e-02
   3.0400000e+02   8.7592883e-03   9.0364783e-01   8.7592883e-02
   3.0500000e+02   8.7597073e-03   9.0364322e-01   8.7597073e-02
   3.0600000e+02   8.7646936e-03   9.0358837e-01   8.7646936e-02
   3.0700000e+02   8.7629351e-03   9.0360771e-01   8.7629351e-02
   3.0800000e+02   8.7612306e-03   9.0362646e-01   8.7612306e-02
   3.0900000e+02   8.7665939e-03   9.0356747e-01   8.7665939e-02
   3.1000000e+02   8.7730752e-03   9.0349617e-01   8.7730752e-02
   3.1100000e+02   8.7731633e-03   9.0349520e-01   8.7731633e-02
   3.1200000e+02   8.7699791e-03   9.0353023e-01   8.7699791e-02
   3.1300000e+02   8.7679969e-03   9.0355203e-01   8.7679969e-02
   3.1400000e+02   8.7725149e-03   9.0350234e-01   8.7725149e-02
   3.1500000e+02   8.7704321e-03   9.0352525e-01   8.7704321e-02
   3.1600000e+02   8.7658555e-03   9.0357559e-01   8.7658555e-02
   3.1700000e+02   8.7648658e-03   9.0358648e-01   8.7648658e-02
   3.1800000e+02   8.7681891e-03   9.0354992e-01   8.7681891e-02
   3.1900000e+02   8.7671768e-03   9.0356105e-01   8.7671768e-02
   3.2000000e+02   8.7640491e-03   9.0359546e-01   8.7640491e-02
   3.2100000e+02   8.7648353e-03   9.0358681e-01   8.7648353e-02
   3.2200000e+02   8.7646603e-03   9.0358874e-01   8.7646603e-02
   3.2300000e+02   8.7662485e-03   9.0357127e-01   8.7662485e-02
   3.2400000e+02   8.7702177e-03   9.0352761e-01   8.7702177e-02
   3.2500000e+02   8.7709727e-03   9.0351930e-01   8.7709727e-02
   3.2600000e+02   8.7704720e-03   9.0352481e-01   8.7704720e-02
   3.2700000e+02   8.7711383e-03   9.0351748e-01   8.7711383e-02
   3.2800000e+02   8.7726380e-03   9.0350098e-01   8.7726380e-02
   3.2900000e+02   8.7714614e-03   9.0351392e-01   8.7714614e-02
   3.3000000e+02   8.7726621e-03   9.0350072e-01   8.7726621e-02
   3.3100000e+02   8.7778474e-03   9.0344368e-01   8.7778474e-02
   3.3200000e+02   8.7746307e-03   9.0347906e-01   8.7746307e-02
   3.3300000e+02   8.7733943e-03   9.0349266e-01   8.7733943e-02
   3.3400000e+02   8.7754371e-03   9.0347019e-01   8.7754371e-02
   3.3500000e+02   8.7795177e-03   9.0342530e-01   8.7795177e-02
   3.3600000e+02   8.7818870e-03   9.0339924e-01   8.7818870e-02
   3.3700000e+02   8.7866649e-03   9.0334669e-01   8.7866649e-02
   3.3800000e+02   8.7900069e-03   9.0330992e-01   8.7900069e-02
   3.3900000e+02   8.7819994e-03   9.0339801e-01   8.7819994e-02
   3.4000000e+02   8.7771737e-03   9.0345109e-01   8.7771737e-02
   3.4100000e+02   8.7774992e-03   9.0344751e-01   8.7774992e-02
   3.4200000e+02   8.7790143e-03   9.0343084e-01   8.7790143e-02
   3.4300000e+02   8.7787612e-03   9.0343363e-01   8.7787612e-02
   3.4400000e+02   8.7811728e-03   9.0340710e-01   8.7811728e-02
   3.4500000e+02   8.7816837e-03   9.0340148e-01   8.7816837e-02
   3.4600000e+02   8.7837796e-03   9.0337842e-01   8.7837796e-02
   3.4700000e+02   8.7887156e-03   9.0332413e-01   8.7887156e-02
   3.4800000e+02   8.7899972e-03   9.0331003e-01   8.7899972e-02
   3.4900000e+02   8.7974341e-03   9.0322823e-01   8.7974341e-02
   3.5000000e+02   8.8035314e-03   9.0316116e-01   8.8035314e-02
   3.5100000e+02   8.8069900e-03   9.0312311e-01   8.8069900e-02
   3.5200000e+02   8.8076532e-03   9.0311581e-01   8.8076532e-02
   3.5300000e+02   8.8079784e-03   9.0311224e-01   8.8079784e-02
   3.5400000e+02   8.8087021e-03   9.0310428e-01   8.8087021e-02
   3.5500000e+02   8.8092486e-03   9.0309827e-01   8.8092486e-02
   3.5600000e+02   8.8107538e-03   9.0308171e-01   8.8107538e-02
   3.5700000e+02   8.8128753e-03   9.0305837e-01   8.8128753e-02
   3.5800000e+02   8.8167559e-03   9.0301569e-01   8.8167559e-02
   3.5900000e+02   8.8213889e-03   9.0296472e-01   8.8213889e-02
   3.6000000e+02   8.8309775e-03   9.0285925e-01   8.8309775e-02
   3.6100000e+02   8.8349752e-03   9.0281527e-01   8.8349752e-02
   3.6200000e+02   8.8357927e-03   9.0280628e-01   8.8357927e-02
   3.6300000e+02   8.8380078e-03   9.0278191e-01   8.8380078e-02
   3.6400000e+02   8.8414990e-03   9.0274351e-01   8.8414990e-02
   3.6500000e+02   8.8425582e-03   9.0273186e-01   8.8425582e-02
   3.6600000e+02   8.8474683e-03   9.0267785e-01   8.8474683e-02
   3.6700000e+02   8.8529068e-03   9.0261803e-01   8.8529068e-02
   3.6800000e+02   8.8597048e-03   9.0254325e-01   8.8597048e-02
   3.6900000e+02   8.8619455e-03   9.0251860e-01   8.8619455e-02
   3.7000000e+02   8.8468731e-03   9.0268440e-01   8.8468731e-02
   3.7100000e+02   8.8504248e-03   9.0264533e-01   8.8504248e-02
   3.7200000e+02   8.8550241e-03   9.0259474e-01   8.8550241e-02
   3.7300000e+02   8.8471555e-03   9.0268129e-01   8.8471555e-02
   3.7400000e+02   8.8405664e-03   9.0275377e-01   8.8405664e-02
   3.7500000e+02   8.8370056e-03   9.0279294e-01   8.8370056e-02
   3.7600000e+02   8.8350128e-03   9.0281486e-01   8.8350128e-02
   3.7700000e+02   8.8305114e-03   9.0286437e-01   8.8305114e-02
   3.7800000e+02   8.8358957e-03   9.0280515e-01   8.8358957e-02
   3.7900000e+02   8.8285828e-03   9.0288559e-01   8.8285828e-02
   3.8000000e+02   8.8271586e-03   9.0290126e-01   8.8271586e-02
   3.8100000e+02   8.8274858e-03   9.0289766e-01   8.8274858e-02
   3.8200000e+02   8.8124658e-03   9.0306288e-01   8.8124658e-02
   3.8300000e+02   8.8154918e-03   9.0302959e-01   8.8154918e-02
   3.8400000e+02   8.8148587e-03   9.0303655e-01   8.8148587e-02
   3.8500000e+02   8.8195683e-03   9.0298475e-01   8.8195683e-02
   3.8600000e+02   8.8127575e-03   9.0305967e-01   8.8127575e-02
   3.8700000e+02   8.8028641e-03   9.0316849e-01   8.8028641e-02
   3.8800000e+02   8.8002770e-03   9.0319695e-01   8.8002770e-02
   3.8900000e+02   8.7891862e-03   9.0331895e-01   8.7891862e-02
   3.9000000e+02   8.7759723e-03   9.0346430e-01   8.7759723e-02
   3.9100000e+02   8.7760556e-03   9.0346339e-01   8.7760556e-02
   3.9200000e+02   8.7819487e-03   9.0339856e-01   8.7819487e-02
   3.9300000e+02   8.7702536e-03   9.0352721e-01   8.7702536e-02
   3.9400000e+02   8.7649052e-03   9.0358604e-01   8.7649052e-02
   3.9500000e+02   8.7674899e-03   9.0355761e-01   8.7674899e-02
   3.9600000e+02   8.7441146e-03   9.0381474e-01   8.7441146e-02
   3.9700000e+02   8.7248677e-03   9.0402646e-01   8.7248677e-02
   3.9800000e+02   8.7206999e-03   9.0407230e-01   8.7206999e-02
   3.9900000e+02   8.7225834e-03   9.0405158e-01   8.7225834e-02
   4.0000000e+02   8.7172514e-03   9.0411023e-01   8.7172514e-02
   4.0100000e+02   8.6994713e-03   9.0430582e-01   8.6994713e-02
   4.0200000e+02   8.6958069e-03   9.0434612e-01   8.6958069e-02
   4.0300000e+02   8.6728289e-03   9.0459888e-01   8.6728289e-02
   4.0400000e+02   8.6599376e-03   9.0474069e-01   8.6599376e-02
   4.0500000e+02   8.6565499e-03   9.0477795e-01   8.6565499e-02
   4.0600000e+02   8.6448049e-03   9.0490715e-01   8.6448049e-02
   4.0700000e+02   8.6321399e-03   9.0504646e-01   8.6321399e-02
   4.0800000e+02   8.6195531e-03   9.0518492e-01   8.6195531e-02
   4.0900000e+02   8.6227620e-03   9.0514962e-01   8.6227620e-02
   4.1000000e+02   8.6188002e-03   9.0519320e-01   8.6188002e-02
   4.1100000e+02   8.6117625e-03   9.0527061e-01   8.6117625e-02
   4.1200000e+02   8.6051402e-03   9.0534346e-01   8.6051402e-02
   4.1300000e+02   8.6016593e-03   9.0538175e-01   8.6016593e-02
   4.1400000e+02   8.6086455e-03   9.0530490e-01   8.6086455e-02
   4.1500000e+02   8.6203714e-03   9.0517591e-01   8.6203714e-02
   4.1600000e+02   8.6298960e-03   9.0507114e-01   8.6298960e-02
   4.1700000e+02   8.6291065e-03   9.0507983e-01   8.6291065e-02
   4.1800000e+02   8.6315646e-03   9.0505279e-01   8.6315646e-02
   4.1900000e+02   8.6375457e-03   9.0498700e-01   8.6375457e-02
   4.2000000e+02   8.6404872e-03   9.0495464e-01   8.6404872e-02
   4.2100000e+02   8.6476503e-03   9.0487585e-01   8.6476503e-02
   4.2200000e+02   8.6461699e-03   9.0489213e-01   8.6461699e-02
   4.2300000e+02   8.6628536e-03   9.0470861e-01   8.6628536e-02
   4.2400000e+02   8.6868135e-03   9.0444505e-01   8.6868135e-02
   4.2500000e+02   8.7199650e-03   9.0408039e-01   8.7199650e-02
   4.2600000e+02   8.7758565e-03   9.0346558e-01   8.7758565e-02
   4.2700000e+02   8.8122435e-03   9.0306532e-01   8.8122435e-02
   4.2800000e+02   8.8181103e-03   9.0300079e-01   8.8181103e-02
   4.2900000e+02   8.8070146e-03   9.0312284e-01   8.8070146e-02
   4.3000000e+02   8.7765782e-03   9.0345764e-01   8.7765782e-02
   4.3100000e+02   8.7457975e-03   9.0379623e-01   8.7457975e-02
   4.3200000e+02   8.6893259e-03   9.0441742e-01   8.6893259e-02
   4.3300000e+02   8.5859736e-03   9.0555429e-01   8.5859736e-02
   4.3400000e+02   8.4898830e-03   9.0661129e-01   8.4898830e-02
   4.3500000e+02   8.4043447e-03   9.0755221e-01   8.4043447e-02
   4.3600000e+02   8.3373312e-03   9.0828936e-01   8.3373312e-02
   4.3700000e+02   8.2772760e-03   9.0894996e-01   8.2772760e-02
   4.3800000e+02   8.2260317e-03   9.0951365e-01   8.2260317e-02
   4.3900000e+02   8.1805734e-03   9.1001369e-01   8.1805734e-02
   4.4000000e+02   8.1314232e-03   9.1055434e-01   8.1314232e-02
   4.4100000e+02   8.0899758e-03   9.1101027e-01   8.0899758e-02
   4.4200000e+02   8.0588823e-03   9.1135229e-01   8.0588823e-02
   4.4300000e+02   8.0242036e-03   9.1173376e-01   8.0242036e-02
   4.4400000e+02   7.9938462e-03   9.1206769e-01   7.9938462e-02
   4.4500000e+02   7.9577927e-03   9.1246428e-01   7.9577927e-02
   4.4600000e+02   7.9305816e-03   9.1276360e-01   7.9305816e-02
   4.4700000e+02   7.9035190e-03   9.1306129e-01   7.9035190e-02
   4.4800000e+02   7.8779684e-03   9.1334235e-01   7.8779684e-02
   4.4900000e+02   7.8496238e-03   9.1365414e-01   7.8496238e-02
   4.5000000e+02   7.8209386e-03   9.1396968e-01   7.8209386e-02
   4.5100000e+02   7.7965750e-03   9.1423768e-01   7.7965750e-02
   4.5200000e+02   7.7700837e-03   9.1452908e-01   7.7700837e-02
   4.5300000e+02   7.7466157e-03   9.1478723e-01   7.7466157e-02
   4.5400000e+02   7.7258398e-03   9.1501576e-01   7.7258398e-02
   4.5500000e+02   7.6999621e-03   9.1530042e-01   7.6999621e-02
   4.5600000e+02   7.6761761e-03   9.1556206e-01   7.6761761e-02
   4.5700000e+02   7.6563060e-03   9.1578063e-01   7.6563060e-02
   4.5800000e+02   7.6364512e-03   9.1599904e-01   7.6364512e-02
   4.5900000e+02   7.6146548e-03   9.1623880e-01   7.6146548e-02
   4.6000000e+02   7.5933711e-03   9.1647292e-01   7.5933711e-02
   4.6100000e+02   7.5752895e-03   9.1667182e-01   7.5752895e-02
   4.6200000e+02   7.5568772e-03   9.1687435e-01   7.5568772e-02
   4.6300000e+02   7.5371936e-03   9.1709087e-01   7.5371936e-02
   4.6400000e+02   7.5177024e-03   9.1730527e-01   7.5177024e-02
   4.6500000e+02   7.4967404e-03   9.1753586e-01   7.4967404e-02
   4.6600000e+02   7.4761210e-03   9.1776267e-01   7.4761210e-02
   4.6700000e+02   7.4575993e-03   9.1796641e-01   7.4575993e-02
   4.6800000e+02   7.4400363e-03   9.1815960e-01   7.4400363e-02
   4.6900000e+02   7.4218625e-03   9.1835951e-01   7.4218625e-02
   4.7000000e+02   7.4039277e-03   9.1855680e-01   7.4039277e-02
   4.7100000e+02   7.3852783e-03   9.1876194e-01   7.3852783e-02
   4.7200000e+02   7.3668061e-03   9.1896513e-01   7.3668061e-02
   4.7300000e+02   7.3497891e-03   9.1915232e-01   7.3497891e-02
   4.7400000e+02   7.3322959e-03   9.1934474e-01   7.3322959e-02
   4.7500000e+02   7.3087892e-03   9.1960332e-01   7.3087892e-02
   4.7600000e+02   7.2615862e-03   9.2012255e-01   7.2615862e-02
   4.7700000e+02   7.2059236e-03   9.2073484e-01   7.2059236e-02
   4.7800000e+02   7.1533113e-03   9.2131358e-01   7.1533113e-02
   4.7900000e+02   7.1007302e-03   9.2189197e-01   7.1007302e-02
   4.8000000e+02   7.0500037e-03   9.2244996e-01   7.0500037e-02
   4.8100000e+02   7.0000968e-03   9.2299893e-01   7.0000968e-02
   4.8200000e+02   6.9494866e-03   9.2355565e-01   6.9494866e-02
   4.8300000e+02   6.8979710e-03   9.2412232e-01   6.8979710e-02
   4.8400000e+02   6.8465892e-03   9.2468752e-01   6.8465892e-02
   4.8500000e+02   6.7966891e-03   9.2523642e-01   6.7966891e-02
   4.8600000e+02   6.7482634e-03   9.2576910e-01   6.7482634e-02
   4.8700000e+02   6.6989609e-03   9.2631143e-01   6.6989609e-02
   4.8800000e+02   6.6491977e-03   9.2685883e-01   6.6491977e-02
   4.8900000e+02   6.6009238e-03   9.2738984e-01   6.6009238e-02
   4.9000000e+02   6.5524676e-03   9.2792286e-01   6.5524676e-02
   4.9100000e+02   6.5039172e-03   9.2845691e-01   6.5039172e-02
   4.9200000e+02   6.4737359e-03   9.2878891e-01   6.4737359e-02
   4.9300000e+02   6.4716373e-03   9.2881199e-01   6.4716373e-02
   4.9400000e+02   6.4706802e-03   9.2882252e-01   6.4706802e-02
   4.9500000e+02   6.4687489e-03   9.2884376e-01   6.4687489e-02
   4.9600000e+02   6.4674673e-03   9.2885786e-01   6.4674673e-02
   4.9700000e+02   6.4667742e-03   9.2886548e-01   6.4667742e-02
   4.9800000e+02   6.4657816e-03   9.2887640e-01   6.4657816e-02
   4.9900000e+02   6.4651821e-03   9.2888300e-01   6.4651821e-02
   5.0000000e+02   6.4652787e-03   9.2888193e-01   6.4652787e-02
   5.0100000e+02   6.4660359e-03   9.2887361e-01   6.4660359e-02
   5.0200000e+02   6.4654200e-03   9.2888038e-01   6.4654200e-02
   5.0300000e+02   6.4650981e-03   9.2888392e-01   6.4650981e-02
   5.0400000e+02   6.4645028e-03   9.2889047e-01   6.4645028e-02
   5.0500000e+02   6.4623453e-03   9.2891420e-01   6.4623453e-02
   5.0600000e+02   6.4608431e-03   9.2893073e-01   6.4608431e-02
   5.0700000e+02   6.4596142e-03   9.2894424e-01   6.4596142e-02
   5.0800000e+02   6.4586762e-03   9.2895456e-01   6.4586762e-02
   5.0900000e+02   6.4578617e-03   9.2896352e-01   6.4578617e-02
   5.1000000e+02   6.4562545e-03   9.2898120e-01   6.4562545e-02
   5.1100000e+02   6.4560305e-03   9.2898366e-01   6.4560305e-02
   5.1200000e+02   6.4528811e-03   9.2901831e-01   6.4528811e-02


==> data/ex3_vhu.dat <==
   1.0000000e+00  -5.4289820e-01  -7.0398729e-02  -6.2808434e-02
   4.0000000e+00   7.0599294e-02  -5.8234254e-01  -1.3615466e-01
   7.0000000e+00  -1.8406321e-01  -8.3033345e-01  -2.3746401e-01
   1.0000000e+01  -9.6359118e-01  -1.0199564e+00  -3.1157484e-01
   1.3000000e+01  -2.6830564e-01  -1.1520502e+00  -2.4745686e-01
   1.6000000e+01   3.3948281e-01  -1.3110592e+00  -1.8119398e-01
   1.9000000e+01   1.1072803e-01  -1.6020568e+00  -2.3536431e-01
   2.2000000e+01  -5.6632280e-02  -1.9399349e+00  -3.1732205e-01
   2.5000000e+01  -2.1767916e-01  -1.5931384e+00  -3.0719219e-01
   2.8000000e+01  -6.0936698e-01  -1.4155883e+00  -3.1618396e-01
   3.1000000e+01   8.4085767e-03  -1.4049427e+00  -2.5879288e-01
   3.4000000e+01   2.1519126e-01  -1.4495138e+00  -2.5696541e-01
   3.7000000e+01  -3.3857897e-02  -1.4598097e+00  -2.4835645e-01
   4.0000000e+01  -1.0919672e-01  -1.5229087e+00  -2.7196744e-01
   4.3000000e+01  -2.0293484e-01  -1.5441126e+00  -2.6614214e-01
   4.6000000e+01   1.2114174e-01  -1.6016670e+00  -2.2136851e-01
   4.9000000e+01   4.5508839e-01  -1.6206844e+00  -1.5094499e-01
   5.2000000e+01   1.2971180e-01  -1.7198065e+00  -2.0870761e-01
   5.5000000e+01  -2.9625478e-02  -1.8075200e+00  -2.1678706e-01
   5.8000000e+01  -1.1010019e-01  -1.8730235e+00  -2.0364828e-01
   6.1000000e+01  -1.1895821e-01  -2.0061162e+00  -2.3564602e-01
   6.4000000e+01   6.3495867e-02  -2.0665985e+00  -1.9809249e-01
   6.7000000e+01  -2.2425565e-02  -2.1750603e+00  -2.1093507e-01
   7.0000000e+01   9.5818205e-02  -2.3355564e+00  -2.1779876e-01
   7.3000000e+01   1.6819130e-01  -2.5028214e+00  -2.9152870e-01
   7.6000000e+01  -4.5262293e-01  -2.6173648e+00  -5.0274689e-01
   7.9000000e+01  -5.6282315e-01  -2.1323389e+00  -7.9206103e-01
   8.2000000e+01  -7.3892816e-01   1.0215476e+00  -7.6004108e-02
   8.5000000e+01  -3.3158148e-01   1.9189854e+00   2.3956368e-01
   8.8000000e+01  -2.2777494e-01   1.1504262e+00  -2.0178048e-01
   9.1000000e+01  -3.3049905e-01   8.1849962e-01  -1.8855391e-01
   9.4000000e+01  -3.7561044e-01   6.7401056e-01  -2.6109916e-01
   9.7000000e+01  -2.5540177e-01   6.9583182e-01  -1.2131980e-01
   1.0000000e+02  -2.1299596e-01   7.8121637e-01  -4.4200571e-02
   1.0300000e+02  -3.4232916e-01   8.1523032e-01  -1.0164780e-02
   1.0600000e+02  -4.1587484e-01   8.6137562e-01   1.7976757e-02
   1.0900000e+02   5.8885762e-02   8.7937122e-01   2.1440782e-01
   1.1200000e+02   3.2126588e-01   8.6378282e-01   1.5060554e-01
   1.1500000e+02  -1.1751634e-01   8.6356978e-01   7.1379206e-02
   1.1800000e+02   5.5406649e-02   8.6653919e-01   1.9711516e-01
   1.2100000e+02  -9.7941817e-02   8.3862390e-01   4.4744965e-02
   1.2400000e+02  -6.6606280e-01   7.2733766e-01  -2.7278831e-01
   1.2700000e+02  -3.4122290e-01   7.4070756e-01  -4.6618199e-02
   1.3000000e+02   1.7129250e-01   7.0447187e-01   3.1465224e-01
   1.3300000e+02   5.8705179e-01   6.8180082e-01   3.6645124e-01
   1.3600000e+02  -4.6574546e-01   5.4281451e-01  -1.4713490e-01
   1.3900000e+02   3.3893242e-01   5.7499777e-01   1.4615048e-01
   1.4200000e+02  -1.0331261e-01   5.6748353e-01  -5.7990067e-02
   1.4500000e+02  -2.7769139e-01   6.8266975e-01  -5.3426648e-02
   1.4800000e+02  -4.3173103e-01   8.6391763e-01  -4.3184466e-02
   1.5100000e+02   3.1656348e-02   1.1427762e+00   3.4377933e-01
   1.5400000e+02  -2.2575803e-01   7.6875294e-01   2.7136027e-02
   1.5700000e+02   3.5195073e-02   5.4014056e-01   1.4144534e-01
   1.6000000e+02  -3.9602174e-01   3.8537350e-01   7.7900717e-02
   1.6300000e+02   1.1650330e-01   1.4487945e-01   1.6259096e-01
   1.6600000e+02   2.2973377e-01  -1.0450710e-01   9.3337674e-02
   1.6900000e+02  -6.2987052e-01  -1.5501230e-01  -7.0793992e-02
   1.7200000e+02   4.1301602e-02  -1.2759976e-01   5.4438560e-02
   1.7500000e+02  -4.1629032e-01  -3.2121498e-01  -6.9271401e-02
   1.7800000e+02  -7.3820710e-01  -6.1824941e-01  -1.7900234e-01
   1.8100000e+02   2.0724147e-01  -6.9084605e-01  -8.7442025e-02
   1.8400000e+02   1.2743943e-01  -6.8786507e-01  -8.4210622e-02
   1.8700000e+02   1.8251815e-01  -6.7429606e-01  -6.3331687e-02
   1.9000000e+02   5.5642345e-01  -6.7222457e-01  -2.4610808e-02
   1.9300000e+02   1.1735239e-01  -6.8366685e-01  -7.0968865e-02
   1.9600000e+02   4.8384847e-01  -6.6457827e-01  -2.5191635e-02
   1.9900000e+02   3.4380192e-01  -6.8095247e-01  -5.2135048e-02
   2.0200000e+02   5.1313135e-01  -6.8468891e-01  -3.2985315e-02
   2.0500000e+02  -4.8398920e-01  -7.6112205e-01  -2.4194300e-01
   2.0800000e+02   8.4899332e-02  -7.4454952e-01  -1.2808021e-01
   2.1100000e+02  -2.4818862e-02  -7.5742945e-01  -1.4457751e-01
   2.1400000e+02  -5.0255802e-01  -8.0287267e-01  -2.3573397e-01
   2.1700000e+02  -1.7028019e-01  -7.5368495e-01  -1.4861683e-01
   2.2000000e+02  -5.2446569e-01  -7.3820828e-01  -1.7038159e-01
   2.2300000e+02   3.4926305e-01  -6.8302379e-01  -3.4890286e-02
   2.2600000e+02   4.7770860e-02  -6.6016904e-01  -5.4538357e-02
   2.2900000e+02   2.0749372e-01  -6.2384007e-01  -3.1218268e-02
   2.3200000e+02   3.9947453e-01  -5.7613205e-01   2.6704438e-02
   2.3500000e+02  -3.6543051e-01  -5.6621815e-01  -1.3622411e-01
   2.3800000e+02  -2.2363706e-01  -5.8275310e-01  -1.1314174e-01
   2.4100000e+02   4.0396364e-02  -5.1488229e-01  -3.7921724e-02
   2.4400000e+02  -1.3592233e-01  -5.1124189e-03  -3.6997017e-02
   2.4700000e+02  -3.0298777e-01   2.9493288e-01  -1.7635201e-01
   2.5000000e+02  -3.2271966e-02   4.0176247e-01  -5.8521996e-03
   2.5300000e+02  -7.6014443e-03   4.0541944e-01   2.5169660e-02
   2.5600000e+02   7.4905174e-01   3.7963989e-01   2.7998294e-01
   2.5900000e+02  -1.2026699e-02   2.5542405e-01  -1.3161650e-02
   2.6200000e+02  -2.7009956e-01   9.6080878e-02  -1.8829150e-01
   2.6500000e+02   5.7637808e-01   3.1382431e-03   3.1414410e-02
   2.6800000e+02   7.2241900e-02  -1.9838703e-01   2.1960196e-02
   2.7100000e+02  -8.6156805e-02  -4.0442175e-01  -1.3874610e-01
   2.7400000e+02  -4.5596352e-02  -4.8830426e-01  -1.0446921e-01
   2.7700000e+02  -8.3390965e-02  -5.5374551e-01  -1.5027589e-01
   2.8000000e+02   1.2026494e-01  -5.7690608e-01  -8.3392693e-02
   2.8300000e+02   3.6617889e-01  -5.9185284e-01  -7.0541082e-02
   2.8600000e+02  -3.6432615e-01  -6.1023328e-01  -1.9988963e-01
   2.8900000e+02   8.2714824e-01  -5.9808186e-01   7.1724512e-02
   2.9200000e+02  -6.5617717e-02  -6.6764930e-01  -1.0904243e-01
   2.9500000e+02   7.1456287e-01  -6.2584158e-01   4.7869699e-02
   2.9800000e+02  -5.0297577e-02  -6.6663254e-01  -1.0614244e-01
   3.0100000e+02  -2.9813665e-01  -6.8095104e-01  -1.6022805e-01
   3.0400000e+02   3.7252526e-02  -6.6823682e-01  -9.2747624e-02
   3.0700000e+02   8.9124244e-02  -6.7705930e-01  -8.5034431e-02
   3.1000000e+02  -4.3136468e-01  -6.8887412e-01  -1.8601397e-01
   3.1300000e+02   3.5266794e-01  -6.4667241e-01  -3.2047781e-02
   3.1600000e+02   3.6200992e-01  -5.8506498e-01   2.7909626e-02
   3.1900000e+02   1.4699118e-01  -5.3185837e-01   2.9169214e-02
   3.2200000e+02   6.0289821e-01  -5.1038641e-01   9.6330044e-02
   3.2500000e+02  -1.3299684e-01  -4.7955289e-01  -1.6809341e-02
   3.2800000e+02  -1.9716254e-01  -4.9279495e-01  -6.7758205e-02
   3.3100000e+02  -6.0483587e-01  -4.7166855e-01  -1.5701017e-01
   3.3400000e+02   1.6401148e-01  -3.5648255e-01  -1.1738253e-02
   3.3700000e+02  -5.6161527e-01  -3.3848568e-01  -2.0899573e-01
   3.4000000e+02   3.7357123e-01  -2.2120478e-01   1.9078119e-02
   3.4300000e+02   3.9599218e-01  -1.2830090e-01   4.2352929e-02
   3.4600000e+02   6.1588298e-02  -3.2773684e-02   3.0788731e-02
   3.4900000e+02  -3.7343858e-01  -3.7992874e-02  -1.2339735e-01
   3.5200000e+02  -2.7874774e-01   9.2201597e-02  -8.1761021e-02
   3.5500000e+02   2.2647247e-01   2.1396929e-01   7.3385866e-02
   3.5800000e+02   2.2731813e-01   2.5751139e-01   8.4079681e-02
   3.6100000e+02  -3.8356989e-01   2.5818697e-01  -1.0811485e-01
   3.6400000e+02  -2.0161371e-01   3.4025255e-01  -2.8923219e-02
   3.6700000e+02  -1.4916122e-01   4.4694735e-01  -7.5421908e-03
   3.7000000e+02   6.1644314e-01   4.7908613e-01   1.3852166e-01
   3.7300000e+02   5.3331203e-02   4.8370249e-01   3.2497362e-02
   3.7600000e+02  -1.2612613e-01   5.4204522e-01   6.8440742e-02
   3.7900000e+02   2.3063889e-01   6.1825629e-01   9.9655128e-02
   3.8200000e+02   8.1348516e-01   7.3861506e-01   2.6547509e-01
   3.8500000e+02  -3.7779785e-01   8.0233138e-01  -8.9680468e-02
   3.8800000e+02  -2.3234368e-01   1.1081986e+00   2.0381850e-02
   3.9100000e+02   2.6718547e-01   1.4668453e+00   2.1665709e-01
   3.9400000e+02   2.6554578e-01   1.2883708e+00   9.3509482e-02
   3.9700000e+02   3.9268033e-01   1.1018568e+00   2.3820656e-01
   4.0000000e+02  -3.8037536e-01   9.2200319e-01  -4.4791327e-02
   4.0300000e+02   4.1785810e-01   8.1286845e-01   2.0417075e-01
   4.0600000e+02   3.0261568e-01   7.2762620e-01   2.3042841e-01
   4.0900000e+02  -3.0445669e-02   6.5255373e-01   1.9149427e-01
   4.1200000e+02   3.0246877e-01   6.2862960e-01   2.7212501e-01
   4.1500000e+02   3.2139898e-02   6.2580860e-01   3.6504523e-02
   4.1800000e+02   3.1413194e-02   6.4765130e-01  -4.8494887e-02
   4.2100000e+02  -2.6455080e-01   7.2530518e-01  -8.2576122e-02
   4.2400000e+02   3.8702845e-01   1.0831641e+00   1.3400985e-01
   4.2700000e+02  -1.8473252e-01   2.2700437e+00   3.7767961e-01
   4.3000000e+02   5.3223239e-01   1.5093983e+00   4.1313629e-01
   4.3300000e+02  -3.3303240e-01  -9.3101109e-01  -4.5426859e-01
   4.3600000e+02   2.6146661e-02  -2.5711170e+00  -4.1790709e-01
   4.3900000e+02  -3.7227548e-01  -2.5359560e+00  -3.5312733e-01
   4.4200000e+02  -1.4425100e-01  -2.4100321e+00  -2.7557661e-01
   4.4500000e+02   5.7036454e-01  -2.2855870e+00  -1.8330214e-01
   4.4800000e+02  -5.9590729e-01  -2.2087247e+00  -3.7716099e-01
   4.5100000e+02  -2.3618025e-01  -2.0794952e+00  -2.9573146e-01
   4.5400000e+02  -5.3847158e-01  -1.9523301e+00  -3.0261950e-01
   4.5700000e+02   3.2755818e-01  -1.8801543e+00  -2.1227344e-01
   4.6000000e+02   8.7828734e-02  -1.7975124e+00  -2.1897685e-01
   4.6300000e+02  -2.3048067e-01  -1.7420080e+00  -3.0425456e-01
   4.6600000e+02   3.0639808e-01  -1.6201280e+00  -2.1280593e-01
   4.6900000e+02   1.3599601e-01  -1.5705198e+00  -2.3962658e-01
   4.7200000e+02   3.5130417e-01  -1.4616409e+00  -2.1035155e-01
   4.7500000e+02   2.3788819e-02  -1.3048340e+00  -2.1559302e-01
   4.7800000e+02   1.9746234e-01  -1.3851686e+00  -2.3088145e-01
   4.8100000e+02  -6.0524411e-01  -1.4387314e+00  -3.3955568e-01
   4.8400000e+02   5.9638380e-02  -1.4902472e+00  -2.7567957e-01
   4.8700000e+02  -2.5407911e-01  -1.5900530e+00  -3.2863208e-01
   4.9000000e+02  -4.4572322e-01  -1.8396545e+00  -3.6198218e-01
   4.9300000e+02  -2.5023309e-01  -1.7738337e+00  -3.1379648e-01
   4.9600000e+02   1.1873641e-01  -1.4365278e+00  -2.6640620e-01
   4.9900000e+02   2.8344728e-01  -1.1867035e+00  -1.8975790e-01
   5.0200000e+02   2.9193286e-02  -1.0362585e+00  -2.2477645e-01
   5.0500000e+02   1.5857641e-01  -8.5825168e-01  -1.7597036e-01
   5.0800000e+02   2.5985422e-01  -6.4058814e-01  -8.8839576e-02
   5.1100000e+02  -5.0405981e-01  -3.3053576e-01  -9.3547307e-02


==> data/gamma_examples.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0040161e-01   9.9398602e-04   2.5944166e-17   1.0799636e-79
   2.0080321e-01   1.9681123e-03   2.4029006e-14   7.3601993e-65
   3.0120482e-01   2.9226766e-03   1.2532697e-12   2.8407513e-56
   4.0160643e-01   3.8579723e-03   2.0129271e-11   3.0363422e-50
   5.0200803e-01   4.7742893e-03   1.6956035e-10   1.2877515e-45
   6.0240964e-01   5.6719134e-03   9.4958294e-10   7.0937363e-42
   7.0281124e-01   6.5511267e-03   4.0123327e-09   9.5542192e-39
   8.0321285e-01   7.4122073e-03   1.3794709e-08   4.5895830e-36
   9.0361446e-01   8.2554299e-03   4.0516685e-08   1.0031827e-33
   1.0040161e+00   9.0810653e-03   1.0510054e-07   1.1782440e-31
   1.1044177e+00   9.8893807e-03   2.4656302e-07   8.3724042e-30
   1.2048193e+00   1.0680640e-02   5.3236523e-07   3.9287909e-28
   1.3052209e+00   1.1455103e-02   1.0720792e-06   1.3012026e-26
   1.4056225e+00   1.2213026e-02   2.0345569e-06   3.2030208e-25
   1.5060241e+00   1.2954663e-02   3.6685819e-06   6.1052241e-24
   1.6064257e+00   1.3680263e-02   6.3267634e-06   9.3136190e-23
   1.7068273e+00   1.4390074e-02   1.0492213e-05   1.1682777e-21
   1.8072289e+00   1.5084337e-02   1.6807344e-05   1.2322702e-20
   1.9076305e+00   1.5763292e-02   2.6103947e-05   1.1136313e-19
   2.0080321e+00   1.6427177e-02   3.9433585e-05   8.7607613e-19
   2.1084337e+00   1.7076224e-02   5.8097226e-05   6.0811747e-18
   2.2088353e+00   1.7710664e-02   8.3673010e-05   3.7682306e-17
   2.3092369e+00   1.8330724e-02   1.1804105e-04   2.1056002e-16
   2.4096386e+00   1.8936627e-02   1.6340422e-04   1.0703526e-15
   2.5100402e+00   1.9528596e-02   2.2230390e-04   4.9882235e-15
   2.6104418e+00   2.0106847e-02   2.9762993e-04   2.1458213e-14
   2.7108434e+00   2.0671595e-02   3.9262406e-04   8.5722542e-14
   2.8112450e+00   2.1223054e-02   5.1087625e-04   3.1973419e-13
   2.9116466e+00   2.1761431e-02   6.5631377e-04   1.1188403e-12
   3.0120482e+00   2.2286934e-02   8.3318266e-04   3.6890252e-12
   3.1124498e+00   2.2799765e-02   1.0460218e-03   1.1505732e-11
   3.2128514e+00   2.3300126e-02   1.2996300e-03   3.4065060e-11
   3.3132530e+00   2.3788215e-02   1.5990258e-03   9.6047910e-11
   3.4136546e+00   2.4264226e-02   1.9494019e-03   2.5865296e-10
   3.5140562e+00   2.4728353e-02   2.3560733e-03   6.6704404e-10
   3.6144578e+00   2.5180784e-02   2.8244214e-03   1.6514218e-09
   3.7148594e+00   2.5621709e-02   3.3598344e-03   3.9336875e-09
   3.8152610e+00   2.6051311e-02   3.9676443e-03   9.0338768e-09
   3.9156627e+00   2.6469772e-02   4.6530634e-03   2.0040353e-08
   4.0160643e+00   2.6877273e-02   5.4211191e-03   4.3018500e-08
   4.1164659e+00   2.7273990e-02   6.2765897e-03   8.9501274e-08
   4.2168675e+00   2.7660099e-02   7.2239414e-03   1.8075136e-07
   4.3172691e+00   2.8035771e-02   8.2672677e-03   3.5483016e-07
   4.4176707e+00   2.8401177e-02   9.4102324e-03   6.7797277e-07
   4.5180723e+00   2.8756484e-02   1.0656016e-02   1.2623646e-06
   4.6184739e+00   2.9101858e-02   1.2007267e-02   2.2931442e-06
   4.7188755e+00   2.9437462e-02   1.3466061e-02   4.0683037e-06
   4.8192771e+00   2.9763456e-02   1.5033860e-02   7.0560723e-06
   4.9196787e+00   3.0079998e-02   1.6711486e-02   1.1975284e-05
   5.0200803e+00   3.0387246e-02   1.8499093e-02   1.9905025e-05
   5.1204819e+00   3.0685354e-02   2.0396155e-02   3.2430377e-05
   5.2208835e+00   3.0974472e-02   2.2401449e-02   5.1831176e-05
   5.3212851e+00   3.1254752e-02   2.4513059e-02   8.1320126e-05
   5.4216867e+00   3.1526340e-02   2.6728374e-02   1.2533525e-04
   5.5220884e+00   3.1789383e-02   2.9044104e-02   1.8988926e-04
   5.6224900e+00   3.2044024e-02   3.1456289e-02   2.8297493e-04
   5.7228916e+00   3.2290405e-02   3.3960331e-02   4.1502100e-04
   5.8232932e+00   3.2528665e-02   3.6551014e-02   5.9938745e-04
   5.9236948e+00   3.2758943e-02   3.9222543e-02   8.5288256e-04
   6.0240964e+00   3.2981373e-02   4.1968579e-02   1.1962773e-03
   6.1244980e+00   3.3196090e-02   4.4782285e-02   1.6547857e-03
   6.2248996e+00   3.3403225e-02   4.7656367e-02   2.2584744e-03
   6.3253012e+00   3.3602909e-02   5.0583126e-02   3.0425579e-03
   6.4257028e+00   3.3795269e-02   5.3554510e-02   4.0475364e-03
   6.5261044e+00   3.3980433e-02   5.6562163e-02   5.3191296e-03
   6.6265060e+00   3.4158524e-02   5.9597486e-02   6.9079662e-03
   6.7269076e+00   3.4329666e-02   6.2651684e-02   8.8689916e-03
   6.8273092e+00   3.4493980e-02   6.5715828e-02   1.1260571e-02
   6.9277108e+00   3.4651584e-02   6.8780907e-02   1.4143276e-02
   7.0281124e+00   3.4802597e-02   7.1837883e-02   1.7578352e-02
   7.1285141e+00   3.4947135e-02   7.4877744e-02   2.1625904e-02
   7.2289157e+00   3.5085312e-02   7.7891553e-02   2.6342824e-02
   7.3293173e+00   3.5217240e-02   8.0870502e-02   3.1780535e-02
   7.4297189e+00   3.5343031e-02   8.3805953e-02   3.7982615e-02
   7.5301205e+00   3.5462794e-02   8.6689489e-02   4.4982411e-02
   7.6305221e+00   3.5576637e-02   8.9512950e-02   5.2800721e-02
   7.7309237e+00   3.5684666e-02   9.2268473e-02   6.1443675e-02
   7.8313253e+00   3.5786986e-02   9.4948530e-02   7.0900899e-02
   7.9317269e+00   3.5883701e-02   9.7545956e-02   8.1144082e-02
   8.0321285e+00   3.5974912e-02   1.0005398e-01   9.2126022e-02
   8.1325301e+00   3.6060719e-02   1.0246624e-01   1.0378022e-01
   8.2329317e+00   3.6141222e-02   1.0477684e-01   1.1602109e-01
   8.3333333e+00   3.6216517e-02   1.0698030e-01   1.2874478e-01
   8.4337349e+00   3.6286702e-02   1.0907165e-01   1.4183062e-01
   8.5341365e+00   3.6351869e-02   1.1104639e-01   1.5514317e-01
   8.6345382e+00   3.6412113e-02   1.1290049e-01   1.6853481e-01
   8.7349398e+00   3.6467526e-02   1.1463044e-01   1.8184877e-01
   8.8353414e+00   3.6518198e-02   1.1623323e-01   1.9492253e-01
   8.9357430e+00   3.6564217e-02   1.1770632e-01   2.0759144e-01
   9.0361446e+00   3.6605673e-02   1.1904768e-01   2.1969251e-01
   9.1365462e+00   3.6642652e-02   1.2025577e-01   2.3106815e-01
   9.2369478e+00   3.6675238e-02   1.2132950e-01   2.4156973e-01
   9.3373494e+00   3.6703517e-02   1.2226826e-01   2.5106100e-01
   9.4377510e+00   3.6727570e-02   1.2307191e-01   2.5942104e-01
   9.5381526e+00   3.6747480e-02   1.2374071e-01   2.6654679e-01
   9.6385542e+00   3.6763327e-02   1.2427535e-01   2.7235511e-01
   9.7389558e+00   3.6775189e-02   1.2467694e-01   2.7678419e-01
   9.8393574e+00   3.6783146e-02   1.2494696e-01   2.7979441e-01
   9.9397590e+00   3.6787274e-02   1.2508725e-01   2.8136862e-01
   1.0040161e+01   3.6787648e-02   1.2509997e-01   2.8151180e-01
   1.0140562e+01   3.6784344e-02   1.2498765e-01   2.8025023e-01
   1.0240964e+01   3.6777434e-02   1.2475306e-01   2.7763010e-01
   1.0341365e+01   3.6766991e-02   1.2439928e-01   2.7371581e-01
   1.0441767e+01   3.6753087e-02   1.2392963e-01   2.6858781e-01
   1.0542169e+01   3.6735791e-02   1.2334765e-01   2.6234027e-01
   1.0642570e+01   3.6715172e-02   1.2265710e-01   2.5507856e-01
   1.0742972e+01   3.6691300e-02   1.2186190e-01   2.4691658e-01
   1.0843373e+01   3.6664240e-02   1.2096615e-01   2.3797418e-01
   1.0943775e+01   3.6634059e-02   1.1997408e-01   2.2837451e-01
   1.1044177e+01   3.6600823e-02   1.1889003e-01   2.1824167e-01
   1.1144578e+01   3.6564594e-02   1.1771844e-01   2.0769835e-01
   1.1244980e+01   3.6525436e-02   1.1646383e-01   1.9686383e-01
   1.1345382e+01   3.6483412e-02   1.1513077e-01   1.8585217e-01
   1.1445783e+01   3.6438582e-02   1.1372387e-01   1.7477074e-01
   1.1546185e+01   3.6391007e-02   1.1224776e-01   1.6371891e-01
   1.1646586e+01   3.6340746e-02   1.1070705e-01   1.5278720e-01
   1.1746988e+01   3.6287857e-02   1.0910638e-01   1.4205656e-01
   1.1847390e+01   3.6232398e-02   1.0745033e-01   1.3159799e-01
   1.1947791e+01   3.6174426e-02   1.0574344e-01   1.2147240e-01
   1.2048193e+01   3.6113996e-02   1.0399020e-01   1.1173071e-01
   1.2148594e+01   3.6051163e-02   1.0219503e-01   1.0241403e-01
   1.2248996e+01   3.5985982e-02   1.0036228e-01   9.3554167e-02
   1.2349398e+01   3.5918505e-02   9.8496198e-02   8.5174160e-02
   1.2449799e+01   3.5848785e-02   9.6600938e-02   7.7288918e-02
   1.2550201e+01   3.5776873e-02   9.4680547e-02   6.9905975e-02
   1.2650602e+01   3.5702820e-02   9.2738959e-02   6.3026267e-02
   1.2751004e+01   3.5626677e-02   9.0779986e-02   5.6644932e-02
   1.2851406e+01   3.5548492e-02   8.8807314e-02   5.0752119e-02
   1.2951807e+01   3.5468313e-02   8.6824497e-02   4.5333776e-02
   1.3052209e+01   3.5386188e-02   8.4834955e-02   4.0372410e-02
   1.3152610e+01   3.5302165e-02   8.2841967e-02   3.5847801e-02
   1.3253012e+01   3.5216289e-02   8.0848673e-02   3.1737666e-02
   1.3353414e+01   3.5128606e-02   7.8858067e-02   2.8018259e-02
   1.3453815e+01   3.5039160e-02   7.6873001e-02   2.4664920e-02
   1.3554217e+01   3.4947995e-02   7.4896181e-02   2.1652542e-02
   1.3654618e+01   3.4855155e-02   7.2930167e-02   1.8955994e-02
   1.3755020e+01   3.4760683e-02   7.0977375e-02   1.6550465e-02
   1.3855422e+01   3.4664619e-02   6.9040076e-02   1.4411754e-02
   1.3955823e+01   3.4567005e-02   6.7120400e-02   1.2516509e-02
   1.4056225e+01   3.4467883e-02   6.5220336e-02   1.0842406e-02
   1.4156627e+01   3.4367291e-02   6.3341732e-02   9.3682871e-03
   1.4257028e+01   3.4265269e-02   6.1486304e-02   8.0742550e-03
   1.4357430e+01   3.4161855e-02   5.9655633e-02   6.9417312e-03
   1.4457831e+01   3.4057088e-02   5.7851169e-02   5.9534842e-03
   1.4558233e+01   3.3951005e-02   5.6074237e-02   5.0936300e-03
   1.4658635e+01   3.3843643e-02   5.4326040e-02   4.3476118e-03
   1.4759036e+01   3.3735038e-02   5.2607659e-02   3.7021617e-03
   1.4859438e+01   3.3625225e-02   5.0920061e-02   3.1452495e-03
   1.4959839e+01   3.3514239e-02   4.9264103e-02   2.6660202e-03
   1.5060241e+01   3.3402115e-02   4.7640535e-02   2.2547253e-03
   1.5160643e+01   3.3288886e-02   4.6050001e-02   1.9026493e-03
   1.5261044e+01   3.3174587e-02   4.4493051e-02   1.6020330e-03
   1.5361446e+01   3.3059249e-02   4.2970138e-02   1.3459976e-03
   1.5461847e+01   3.2942904e-02   4.1481628e-02   1.1284686e-03
   1.5562249e+01   3.2825585e-02   4.0027798e-02   9.4410220e-04
   1.5662651e+01   3.2707322e-02   3.8608847e-02   7.8821501e-04
   1.5763052e+01   3.2588146e-02   3.7224898e-02   6.5671674e-04
   1.5863454e+01   3.2468087e-02   3.5875998e-02   5.4604759e-04
   1.5963855e+01   3.2347175e-02   3.4562131e-02   4.5311981e-04
   1.6064257e+01   3.2225438e-02   3.3283212e-02   3.7526378e-04
   1.6164659e+01   3.2102905e-02   3.2039099e-02   3.1017872e-04
   1.6265060e+01   3.1979604e-02   3.0829595e-02   2.5588781e-04
   1.6365462e+01   3.1855563e-02   2.9654449e-02   2.1069769e-04
   1.6465863e+01   3.1730809e-02   2.8513362e-02   1.7316202e-04
   1.6566265e+01   3.1605368e-02   2.7405992e-02   1.4204898e-04
   1.6666667e+01   3.1479267e-02   2.6331955e-02   1.1631240e-04
   1.6767068e+01   3.1352531e-02   2.5290829e-02   9.5066136e-05
   1.6867470e+01   3.1225186e-02   2.4282160e-02   7.7561652e-05
   1.6967871e+01   3.1097256e-02   2.3305460e-02   6.3168255e-05
   1.7068273e+01   3.0968766e-02   2.2360215e-02   5.1355906e-05
   1.7168675e+01   3.0839740e-02   2.1445887e-02   4.1680271e-05
   1.7269076e+01   3.0710201e-02   2.0561912e-02   3.3769765e-05
   1.7369478e+01   3.0580172e-02   1.9707712e-02   2.7314392e-05
   1.7469880e+01   3.0449676e-02   1.8882687e-02   2.2056138e-05
   1.7570281e+01   3.0318736e-02   1.8086225e-02   1.7780754e-05
   1.7670683e+01   3.0187374e-02   1.7317702e-02   1.4310731e-05
   1.7771084e+01   3.0055610e-02   1.6576483e-02   1.1499327e-05
   1.7871486e+01   2.9923466e-02   1.5861924e-02   9.2254997e-06
   1.7971888e+01   2.9790962e-02   1.5173379e-02   7.3896184e-06
   1.8072289e+01   2.9658120e-02   1.4510193e-02   5.9098492e-06
   1.8172691e+01   2.9524959e-02   1.3871710e-02   4.7191151e-06
   1.8273092e+01   2.9391499e-02   1.3257275e-02   3.7625468e-06
   1.8373494e+01   2.9257758e-02   1.2666232e-02   2.9953507e-06
   1.8473896e+01   2.9123757e-02   1.2097925e-02   2.3810309e-06
   1.8574297e+01   2.8989513e-02   1.1551705e-02   1.8899094e-06
   1.8674699e+01   2.8855044e-02   1.1026924e-02   1.4978987e-06
   1.8775100e+01   2.8720369e-02   1.0522941e-02   1.1854855e-06
   1.8875502e+01   2.8585505e-02   1.0039121e-02   9.3689099e-07
   1.8975904e+01   2.8450470e-02   9.5748371e-03   7.3937965e-07
   1.9076305e+01   2.8315280e-02   9.1294686e-03   5.8269060e-07
   1.9176707e+01   2.8179951e-02   8.7024052e-03   4.5857145e-07
   1.9277108e+01   2.8044500e-02   8.2930455e-03   3.6039667e-07
   1.9377510e+01   2.7908944e-02   7.9007986e-03   2.8285604e-07
   1.9477912e+01   2.7773297e-02   7.5250837e-03   2.2170076e-07
   1.9578313e+01   2.7637575e-02   7.1653315e-03   1.7353694e-07
   1.9678715e+01   2.7501793e-02   6.8209839e-03   1.3565807e-07
   1.9779116e+01   2.7365965e-02   6.4914947e-03   1.0590929e-07
   1.9879518e+01   2.7230107e-02   6.1763299e-03   8.2577728e-08
   1.9979920e+01   2.7094232e-02   5.8749677e-03   6.4303990e-08
   2.0080321e+01   2.6958355e-02   5.5868989e-03   5.0010888e-08
   2.0180723e+01   2.6822488e-02   5.3116269e-03   3.8846182e-08
   2.0281124e+01   2.6686645e-02   5.0486681e-03   3.0136625e-08
   2.0381526e+01   2.6550840e-02   4.7975515e-03   2.3351174e-08
   2.0481928e+01   2.6415085e-02   4.5578190e-03   1.8071570e-08
   2.0582329e+01   2.6279392e-02   4.3290255e-03   1.3968869e-08
   2.0682731e+01   2.6143775e-02   4.1107387e-03   1.0784745e-08
   2.0783133e+01   2.6008244e-02   3.9025391e-03   8.3166194e-09
   2.0883534e+01   2.5872812e-02   3.7040198e-03   6.4058532e-09
   2.0983936e+01   2.5737490e-02   3.5147864e-03   4.9283918e-09
   2.1084337e+01   2.5602290e-02   3.3344573e-03   3.7873578e-09
   2.1184739e+01   2.5467223e-02   3.1626629e-03   2.9072009e-09
   2.1285141e+01   2.5332299e-02   2.9990458e-03   2.2290818e-09
   2.1385542e+01   2.5197530e-02   2.8432606e-03   1.7072370e-09
   2.1485944e+01   2.5062925e-02   2.6949735e-03   1.3061197e-09
   2.1586345e+01   2.4928495e-02   2.5538624e-03   9.9815504e-10
   2.1686747e+01   2.4794249e-02   2.4196166e-03   7.6197943e-10
   2.1787149e+01   2.4660198e-02   2.2919361e-03   5.8106279e-10
   2.1887550e+01   2.4526350e-02   2.1705323e-03   4.4263091e-10
   2.1987952e+01   2.4392716e-02   2.0551267e-03   3.3682435e-10
   2.2088353e+01   2.4259304e-02   1.9454514e-03   2.5604274e-10
   2.2188755e+01   2.4126124e-02   1.8412487e-03   1.9443426e-10
   2.2289157e+01   2.3993183e-02   1.7422706e-03   1.4749881e-10
   2.2389558e+01   2.3860490e-02   1.6482786e-03   1.1177987e-10
   2.2489960e+01   2.3728055e-02   1.5590438e-03   8.4625659e-11
   2.2590361e+01   2.3595884e-02   1.4743461e-03   6.4004091e-11
   2.2690763e+01   2.3463986e-02   1.3939744e-03   4.8359797e-11
   2.2791165e+01   2.3332368e-02   1.3177260e-03   3.6503630e-11
   2.2891566e+01   2.3201038e-02   1.2454065e-03   2.7527465e-11
   2.2991968e+01   2.3070004e-02   1.1768297e-03   2.0738564e-11
   2.3092369e+01   2.2939272e-02   1.1118170e-03   1.5609070e-11
   2.3192771e+01   2.2808850e-02   1.0501973e-03   1.1737211e-11
   2.3293173e+01   2.2678745e-02   9.9180676e-04   8.8175076e-12
   2.3393574e+01   2.2548962e-02   9.3648875e-04   6.6179477e-12
   2.3493976e+01   2.2419510e-02   8.8409323e-04   4.9625036e-12
   2.3594378e+01   2.2290393e-02   8.3447677e-04   3.7177635e-12
   2.3694779e+01   2.2161619e-02   7.8750223e-04   2.7827198e-12
   2.3795181e+01   2.2033193e-02   7.4303857e-04   2.0809771e-12
   2.3895582e+01   2.1905121e-02   7.0096060e-04   1.5548144e-12
   2.3995984e+01   2.1777410e-02   6.6114875e-04   1.1606637e-12
   2.4096386e+01   2.1650064e-02   6.2348890e-04   8.6567353e-13
   2.4196787e+01   2.1523088e-02   5.8787213e-04   6.4509677e-13
   2.4297189e+01   2.1396490e-02   5.5419454e-04   4.8031010e-13
   2.4397590e+01   2.1270272e-02   5.2235704e-04   3.5731215e-13
   2.4497992e+01   2.1144441e-02   4.9226518e-04   2.6558656e-13
   2.4598394e+01   2.1019002e-02   4.6382893e-04   1.9724213e-13
   2.4698795e+01   2.0893958e-02   4.3696253e-04   1.4636307e-13
   2.4799197e+01   2.0769315e-02   4.1158430e-04   1.0851868e-13
   2.4899598e+01   2.0645078e-02   3.8761646e-04   8.0393613e-14
   2.5000000e+01   2.0521250e-02   3.6498499e-04   5.9509396e-14


==> data/ring_envelope.dat <==
   1.5876839e-01   1.0338190e+01   1.4098289e-02  -5.1139446e+00
   1.6417527e-01   1.0201873e+01   3.2989009e-02  -4.9738609e+00
   1.6956541e-01   1.0070461e+01   4.5061985e-02  -4.8431339e+00
   1.7494038e-01   9.9436987e+00   5.5006229e-02  -4.7208368e+00
   1.8030152e-01   9.8213456e+00   6.3824626e-02  -4.6061613e+00
   1.8565003e-01   9.7031742e+00   7.1932436e-02  -4.4983991e+00
   1.9098697e-01   9.5889705e+00   7.9547236e-02  -4.3969273e+00
   1.9631329e-01   9.4785333e+00   8.6798877e-02  -4.3011959e+00
   2.0162983e-01   9.3716735e+00   9.3771649e-02  -4.2107171e+00
   2.0693735e-01   9.2682135e+00   1.0052360e-01  -4.1250574e+00
   2.1223651e-01   9.1679867e+00   1.0709650e-01  -4.0438296e+00
   2.1752793e-01   9.0708365e+00   1.1352147e-01  -3.9666871e+00
   2.2281216e-01   8.9766162e+00   1.1982228e-01  -3.8933190e+00
   2.2808971e-01   8.8851875e+00   1.2601758e-01  -3.8234450e+00
   2.3336102e-01   8.7964210e+00   1.3212221e-01  -3.7568122e+00
   2.3862651e-01   8.7101946e+00   1.3814818e-01  -3.6931918e+00
   2.4388655e-01   8.6263938e+00   1.4410536e-01  -3.6323759e+00
   2.4914150e-01   8.5449106e+00   1.5000196e-01  -3.5741758e+00
   2.5439166e-01   8.4656434e+00   1.5584484e-01  -3.5184193e+00
   2.5963732e-01   8.3884964e+00   1.6163983e-01  -3.4649491e+00
   2.6487876e-01   8.3133793e+00   1.6739191e-01  -3.4136214e+00
   2.7011622e-01   8.2402070e+00   1.7310535e-01  -3.3643041e+00
   2.7534992e-01   8.1688989e+00   1.7878386e-01  -3.3168762e+00
   2.8058009e-01   8.0993791e+00   1.8443066e-01  -3.2712259e+00
   2.8580690e-01   8.0315757e+00   1.9004858e-01  -3.2272504e+00
   2.9103054e-01   7.9654206e+00   1.9564011e-01  -3.1848549e+00
   2.9625119e-01   7.9008494e+00   2.0120745e-01  -3.1439513e+00
   3.0146899e-01   7.8378011e+00   2.0675255e-01  -3.1044584e+00
   3.0668409e-01   7.7762178e+00   2.1227716e-01  -3.0663007e+00
   3.1189662e-01   7.7160446e+00   2.1778284e-01  -3.0294081e+00
   3.1710672e-01   7.6572294e+00   2.2327098e-01  -2.9937154e+00
   3.2231449e-01   7.5997227e+00   2.2874284e-01  -2.9591618e+00
   3.2752006e-01   7.5434773e+00   2.3419958e-01  -2.9256906e+00
   3.3272353e-01   7.4884485e+00   2.3964222e-01  -2.8932490e+00
   3.3792498e-01   7.4345936e+00   2.4507170e-01  -2.8617875e+00
   3.4312452e-01   7.3818721e+00   2.5048888e-01  -2.8312599e+00
   3.4832222e-01   7.3302452e+00   2.5589453e-01  -2.8016227e+00
   3.5351818e-01   7.2796761e+00   2.6128938e-01  -2.7728352e+00
   3.5871246e-01   7.2301294e+00   2.6667408e-01  -2.7448594e+00
   3.6390515e-01   7.1815717e+00   2.7204923e-01  -2.7176592e+00
   3.6909629e-01   7.1339707e+00   2.7741539e-01  -2.6912009e+00
   3.7428597e-01   7.0872958e+00   2.8277306e-01  -2.6654527e+00
   3.7947423e-01   7.0415177e+00   2.8812273e-01  -2.6403846e+00
   3.8466114e-01   6.9966083e+00   2.9346483e-01  -2.6159684e+00
   3.8984675e-01   6.9525408e+00   2.9879977e-01  -2.5921773e+00
   3.9503111e-01   6.9092892e+00   3.0412792e-01  -2.5689860e+00
   4.0021428e-01   6.8668291e+00   3.0944963e-01  -2.5463708e+00
   4.0539629e-01   6.8251368e+00   3.1476523e-01  -2.5243090e+00
   4.1057719e-01   6.7841896e+00   3.2007503e-01  -2.5027792e+00
   4.1575702e-01   6.7439657e+00   3.2537930e-01  -2.4817612e+00
   4.2093582e-01   6.7044443e+00   3.3067832e-01  -2.4612356e+00
   4.2611363e-01   6.6656053e+00   3.3597234e-01  -2.4411842e+00
   4.3129048e-01   6.6274294e+00   3.4126158e-01  -2.4215896e+00
   4.3646641e-01   6.5898982e+00   3.4654626e-01  -2.4024354e+00
   4.4164146e-01   6.5529937e+00   3.5182660e-01  -2.3837057e+00
   4.4681564e-01   6.5166988e+00   3.5710277e-01  -2.3653858e+00
   4.5198900e-01   6.4809972e+00   3.6237498e-01  -2.3474613e+00
   4.5716155e-01   6.4458728e+00   3.6764337e-01  -2.3299187e+00
   4.6233333e-01   6.4113104e+00   3.7290813e-01  -2.3127450e+00
   4.6750436e-01   6.3772952e+00   3.7816939e-01  -2.2959278e+00
   4.7267467e-01   6.3438131e+00   3.8342731e-01  -2.2794554e+00
   4.7784428e-01   6.3108503e+00   3.8868201e-01  -2.2633166e+00
   4.8301321e-01   6.2783936e+00   3.9393364e-01  -2.2475005e+00
   4.8818148e-01   6.2464303e+00   3.9918230e-01  -2.2319969e+00
   4.9334912e-01   6.2149480e+00   4.0442811e-01  -2.2167958e+00
   4.9851614e-01   6.1839349e+00   4.0967119e-01  -2.2018880e+00
   5.0368257e-01   6.1533795e+00   4.1491163e-01  -2.1872642e+00
   5.0884841e-01   6.1232707e+00   4.2014954e-01  -2.1729160e+00
   5.1401370e-01   6.0935978e+00   4.2538501e-01  -2.1588349e+00
   5.1917844e-01   6.0643504e+00   4.3061813e-01  -2.1450130e+00
   5.2434265e-01   6.0355185e+00   4.3584898e-01  -2.1314428e+00
   5.2950635e-01   6.0070923e+00   4.4107765e-01  -2.1181167e+00
   5.3466955e-01   5.9790626e+00   4.4630420e-01  -2.1050279e+00
   5.3983227e-01   5.9514201e+00   4.5152872e-01  -2.0921695e+00
   5.4499451e-01   5.9241562e+00   4.5675128e-01  -2.0795350e+00
   5.5015630e-01   5.8972622e+00   4.6197193e-01  -2.0671182e+00
   5.5531765e-01   5.8707299e+00   4.6719075e-01  -2.0549130e+00
   5.6047856e-01   5.8445513e+00   4.7240779e-01  -2.0429137e+00
   5.6563906e-01   5.8187187e+00   4.7762311e-01  -2.0311146e+00
   5.7079914e-01   5.7932245e+00   4.8283678e-01  -2.0195105e+00
   5.7595883e-01   5.7680615e+00   4.8804883e-01  -2.0080961e+00
   5.8111813e-01   5.7432225e+00   4.9325933e-01  -1.9968665e+00
   5.8627705e-01   5.7187006e+00   4.9846832e-01  -1.9858167e+00
   5.9143561e-01   5.6944893e+00   5.0367585e-01  -1.9749423e+00
   5.9659381e-01   5.6705819e+00   5.0888196e-01  -1.9642387e+00
   6.0175166e-01   5.6469723e+00   5.1408670e-01  -1.9537015e+00
   6.0690917e-01   5.6236544e+00   5.1929010e-01  -1.9433267e+00
   6.1206635e-01   5.6006221e+00   5.2449222e-01  -1.9331102e+00
   6.1722321e-01   5.5778698e+00   5.2969308e-01  -1.9230480e+00
   6.2237976e-01   5.5553917e+00   5.3489272e-01  -1.9131365e+00
   6.2753599e-01   5.5331826e+00   5.4009118e-01  -1.9033720e+00
   6.3269193e-01   5.5112369e+00   5.4528848e-01  -1.8937510e+00
   6.3784758e-01   5.4895497e+00   5.5048468e-01  -1.8842700e+00
   6.4300294e-01   5.4681159e+00   5.5567978e-01  -1.8749258e+00
   6.4815802e-01   5.4469306e+00   5.6087384e-01  -1.8657152e+00
   6.5331283e-01   5.4259890e+00   5.6606686e-01  -1.8566351e+00
   6.5846738e-01   5.4052866e+00   5.7125889e-01  -1.8476825e+00
   6.6362166e-01   5.3848187e+00   5.7644995e-01  -1.8388545e+00
   6.6877570e-01   5.3645811e+00   5.8164006e-01  -1.8301484e+00
   6.7392948e-01   5.3445695e+00   5.8682926e-01  -1.8215613e+00
   6.7908303e-01   5.3247797e+00   5.9201755e-01  -1.8130907e+00
   6.8423634e-01   5.3052076e+00   5.9720498e-01  -1.8047340e+00
   6.8938942e-01   5.2858493e+00   6.0239155e-01  -1.7964887e+00
   6.9454227e-01   5.2667009e+00   6.0757730e-01  -1.7883524e+00
   6.9969490e-01   5.2477587e+00   6.1276224e-01  -1.7803228e+00
   7.0484732e-01   5.2290189e+00   6.1794639e-01  -1.7723976e+00
   7.0999952e-01   5.2104782e+00   6.2312978e-01  -1.7645746e+00
   7.1515152e-01   5.1921328e+00   6.2831242e-01  -1.7568517e+00
   7.2030331e-01   5.1739795e+00   6.3349432e-01  -1.7492268e+00
   7.2545491e-01   5.1560150e+00   6.3867552e-01  -1.7416979e+00
   7.3060632e-01   5.1382359e+00   6.4385602e-01  -1.7342630e+00
   7.3575753e-01   5.1206391e+00   6.4903584e-01  -1.7269202e+00
   7.4090856e-01   5.1032216e+00   6.5421501e-01  -1.7196677e+00
   7.4605941e-01   5.0859802e+00   6.5939352e-01  -1.7125036e+00
   7.5121007e-01   5.0689122e+00   6.6457140e-01  -1.7054262e+00
   7.5636057e-01   5.0520145e+00   6.6974867e-01  -1.6984339e+00
   7.6151089e-01   5.0352844e+00   6.7492534e-01  -1.6915248e+00
   7.6666105e-01   5.0187191e+00   6.8010141e-01  -1.6846975e+00
   7.7181104e-01   5.0023160e+00   6.8527691e-01  -1.6779504e+00
   7.7696087e-01   4.9860724e+00   6.9045185e-01  -1.6712819e+00
   7.8211055e-01   4.9699858e+00   6.9562624e-01  -1.6646905e+00
   7.8726006e-01   4.9540536e+00   7.0080009e-01  -1.6581748e+00
   7.9240943e-01   4.9382734e+00   7.0597341e-01  -1.6517334e+00
   7.9755865e-01   4.9226429e+00   7.1114622e-01  -1.6453649e+00
   8.0270772e-01   4.9071595e+00   7.1631853e-01  -1.6390680e+00
   8.0785665e-01   4.8918212e+00   7.2149034e-01  -1.6328412e+00
   8.1300544e-01   4.8766256e+00   7.2666167e-01  -1.6266835e+00
   8.1815410e-01   4.8615705e+00   7.3183253e-01  -1.6205934e+00
   8.2330261e-01   4.8466537e+00   7.3700293e-01  -1.6145699e+00
   8.2845100e-01   4.8318733e+00   7.4217288e-01  -1.6086117e+00
   8.3359925e-01   4.8172270e+00   7.4734238e-01  -1.6027177e+00
   8.3874738e-01   4.8027130e+00   7.5251145e-01  -1.5968867e+00
   8.4389538e-01   4.7883292e+00   7.5768009e-01  -1.5911177e+00
   8.4904326e-01   4.7740736e+00   7.6284832e-01  -1.5854095e+00
   8.5419102e-01   4.7599445e+00   7.6801615e-01  -1.5797612e+00
   8.5933866e-01   4.7459399e+00   7.7318357e-01  -1.5741717e+00
   8.6448618e-01   4.7320580e+00   7.7835060e-01  -1.5686400e+00
   8.6963359e-01   4.7182971e+00   7.8351724e-01  -1.5631651e+00
   8.7478088e-01   4.7046554e+00   7.8868351e-01  -1.5577461e+00
   8.7992807e-01   4.6911312e+00   7.9384941e-01  -1.5523820e+00
   8.8507514e-01   4.6777228e+00   7.9901495e-01  -1.5470719e+00
   8.9022211e-01   4.6644286e+00   8.0418014e-01  -1.5418151e+00
   8.9536898e-01   4.6512469e+00   8.0934497e-01  -1.5366105e+00
   9.0051574e-01   4.6381762e+00   8.1450947e-01  -1.5314573e+00
   9.0566240e-01   4.6252150e+00   8.1967363e-01  -1.5263547e+00
   9.1080896e-01   4.6123617e+00   8.2483746e-01  -1.5213019e+00
   9.1595543e-01   4.5996149e+00   8.3000097e-01  -1.5162981e+00
   9.2110179e-01   4.5869730e+00   8.3516416e-01  -1.5113426e+00
   9.2624806e-01   4.5744347e+00   8.4032704e-01  -1.5064345e+00
   9.3139424e-01   4.5619985e+00   8.4548962e-01  -1.5015731e+00
   9.3654033e-01   4.5496631e+00   8.5065190e-01  -1.4967577e+00
   9.4168633e-01   4.5374271e+00   8.5581388e-01  -1.4919875e+00
   9.4683224e-01   4.5252892e+00   8.6097557e-01  -1.4872620e+00
   9.5197806e-01   4.5132481e+00   8.6613698e-01  -1.4825804e+00
   9.5712380e-01   4.5013025e+00   8.7129811e-01  -1.4779419e+00
   9.6226945e-01   4.4894511e+00   8.7645897e-01  -1.4733461e+00
   9.6741502e-01   4.4776928e+00   8.8161956e-01  -1.4687922e+00
   9.7256051e-01   4.4660263e+00   8.8677989e-01  -1.4642797e+00
   9.7770591e-01   4.4544504e+00   8.9193995e-01  -1.4598078e+00
   9.8285124e-01   4.4429639e+00   8.9709976e-01  -1.4553760e+00
   9.8799649e-01   4.4315658e+00   9.0225932e-01  -1.4509838e+00
   9.9314167e-01   4.4202549e+00   9.0741864e-01  -1.4466304e+00
   9.9828676e-01   4.4090300e+00   9.1257771e-01  -1.4423155e+00
   1.0034318e+00   4.3978902e+00   9.1773654e-01  -1.4380383e+00
   1.0085767e+00   4.3868343e+00   9.2289514e-01  -1.4337985e+00
   1.0137216e+00   4.3758612e+00   9.2805351e-01  -1.4295954e+00
   1.0188664e+00   4.3649701e+00   9.3321165e-01  -1.4254284e+00
   1.0240112e+00   4.3541597e+00   9.3836957e-01  -1.4212973e+00
   1.0291558e+00   4.3434293e+00   9.4352727e-01  -1.4172013e+00
   1.0343004e+00   4.3327777e+00   9.4868476e-01  -1.4131400e+00
   1.0394450e+00   4.3222040e+00   9.5384203e-01  -1.4091130e+00
   1.0445894e+00   4.3117072e+00   9.5899910e-01  -1.4051197e+00
   1.0497338e+00   4.3012866e+00   9.6415595e-01  -1.4011597e+00
   1.0548782e+00   4.2909410e+00   9.6931261e-01  -1.3972326e+00
   1.0600225e+00   4.2806697e+00   9.7446907e-01  -1.3933378e+00
   1.0651667e+00   4.2704717e+00   9.7962533e-01  -1.3894750e+00
   1.0703108e+00   4.2603462e+00   9.8478140e-01  -1.3856438e+00
   1.0754549e+00   4.2502923e+00   9.8993728e-01  -1.3818436e+00
   1.0805989e+00   4.2403092e+00   9.9509298e-01  -1.3780741e+00
   1.0857429e+00   4.2303961e+00   1.0002485e+00  -1.3743349e+00
   1.0908868e+00   4.2205521e+00   1.0054038e+00  -1.3706256e+00
   1.0960307e+00   4.2107765e+00   1.0105590e+00  -1.3669458e+00
   1.1011745e+00   4.2010684e+00   1.0157139e+00  -1.3632951e+00
   1.1063182e+00   4.1914271e+00   1.0208688e+00  -1.3596732e+00
   1.1114619e+00   4.1818518e+00   1.0260234e+00  -1.3560795e+00
   1.1166056e+00   4.1723418e+00   1.0311778e+00  -1.3525139e+00
   1.1217492e+00   4.1628964e+00   1.0363322e+00  -1.3489759e+00
   1.1268927e+00   4.1535147e+00   1.0414863e+00  -1.3454652e+00
   1.1320362e+00   4.1441962e+00   1.0466403e+00  -1.3419815e+00
   1.1371796e+00   4.1349400e+00   1.0517941e+00  -1.3385243e+00
   1.1423230e+00   4.1257456e+00   1.0569478e+00  -1.3350934e+00
   1.1474663e+00   4.1166121e+00   1.0621013e+00  -1.3316885e+00
   1.1526096e+00   4.1075391e+00   1.0672546e+00  -1.3283091e+00
   1.1577528e+00   4.0985257e+00   1.0724078e+00  -1.3249551e+00
   1.1628960e+00   4.0895713e+00   1.0775609e+00  -1.3216260e+00
   1.1680392e+00   4.0806753e+00   1.0827138e+00  -1.3183217e+00
   1.1731823e+00   4.0718371e+00   1.0878666e+00  -1.3150417e+00
   1.1783253e+00   4.0630560e+00   1.0930192e+00  -1.3117858e+00
   1.1834683e+00   4.0543315e+00   1.0981717e+00  -1.3085537e+00
   1.1886113e+00   4.0456629e+00   1.1033241e+00  -1.3053451e+00
   1.1937542e+00   4.0370496e+00   1.1084763e+00  -1.3021597e+00
   1.1988971e+00   4.0284911e+00   1.1136284e+00  -1.2989973e+00
   1.2040399e+00   4.0199867e+00   1.1187804e+00  -1.2958576e+00
   1.2091827e+00   4.0115359e+00   1.1239322e+00  -1.2927402e+00
   1.2143254e+00   4.0031382e+00   1.1290839e+00  -1.2896451e+00
   1.2194681e+00   3.9947929e+00   1.1342355e+00  -1.2865718e+00
   1.2246108e+00   3.9864996e+00   1.1393870e+00  -1.2835201e+00
   1.2297534e+00   3.9782577e+00   1.1445383e+00  -1.2804899e+00
   1.2348960e+00   3.9700667e+00   1.1496895e+00  -1.2774808e+00
   1.2400385e+00   3.9619260e+00   1.1548406e+00  -1.2744926e+00
   1.2451810e+00   3.9538352e+00   1.1599916e+00  -1.2715250e+00
   1.2503235e+00   3.9457937e+00   1.1651424e+00  -1.2685778e+00
   1.2554659e+00   3.9378010e+00   1.1702932e+00  -1.2656509e+00
   1.2606083e+00   3.9298567e+00   1.1754438e+00  -1.2627439e+00
   1.2657507e+00   3.9219603e+00   1.1805943e+00  -1.2598567e+00
   1.2708930e+00   3.9141112e+00   1.1857447e+00  -1.2569889e+00
   1.2760353e+00   3.9063090e+00   1.1908950e+00  -1.2541405e+00
   1.2811775e+00   3.8985533e+00   1.1960452e+00  -1.2513112e+00
   1.2863197e+00   3.8908436e+00   1.2011953e+00  -1.2485007e+00
   1.2914619e+00   3.8831794e+00   1.2063453e+00  -1.2457090e+00
   1.2966040e+00   3.8755603e+00   1.2114952e+00  -1.2429356e+00
   1.3017461e+00   3.8679859e+00   1.2166450e+00  -1.2401806e+00
   1.3068882e+00   3.8604556e+00   1.2217947e+00  -1.2374436e+00
   1.3120302e+00   3.8529692e+00   1.2269442e+00  -1.2347245e+00
   1.3171723e+00   3.8455261e+00   1.2320937e+00  -1.2320231e+00
   1.3223142e+00   3.8381259e+00   1.2372431e+00  -1.2293391e+00
   1.3274562e+00   3.8307683e+00   1.2423924e+00  -1.2266725e+00
   1.3325981e+00   3.8234528e+00   1.2475416e+00  -1.2240230e+00
   1.3377400e+00   3.8161791e+00   1.2526907e+00  -1.2213904e+00
   1.3428818e+00   3.8089467e+00   1.2578397e+00  -1.2187746e+00
   1.3480236e+00   3.8017552e+00   1.2629886e+00  -1.2161753e+00
   1.3531654e+00   3.7946043e+00   1.2681375e+00  -1.2135925e+00
   1.3583072e+00   3.7874935e+00   1.2732862e+00  -1.2110259e+00
   1.3634489e+00   3.7804226e+00   1.2784349e+00  -1.2084754e+00
   1.3685906e+00   3.7733911e+00   1.2835834e+00  -1.2059408e+00
   1.3737323e+00   3.7663987e+00   1.2887319e+00  -1.2034220e+00
   1.3788739e+00   3.7594450e+00   1.2938803e+00  -1.2009187e+00
   1.3840155e+00   3.7525296e+00   1.2990286e+00  -1.1984309e+00
   1.3891571e+00   3.7456523e+00   1.3041768e+00  -1.1959583e+00
   1.3942987e+00   3.7388126e+00   1.3093250e+00  -1.1935008e+00
   1.3994402e+00   3.7320102e+00   1.3144731e+00  -1.1910583e+00
   1.4045817e+00   3.7252448e+00   1.3196211e+00  -1.1886306e+00
   1.4097232e+00   3.7185160e+00   1.3247690e+00  -1.1862176e+00
   1.4148646e+00   3.7118235e+00   1.3299168e+00  -1.1838191e+00
   1.4200061e+00   3.7051671e+00   1.3350646e+00  -1.1814349e+00
   1.4251475e+00   3.6985463e+00   1.3402122e+00  -1.1790650e+00
   1.4302888e+00   3.6919608e+00   1.3453598e+00  -1.1767092e+00
   1.4354302e+00   3.6854104e+00   1.3505074e+00  -1.1743673e+00
   1.4405715e+00   3.6788947e+00   1.3556548e+00  -1.1720393e+00
   1.4457128e+00   3.6724135e+00   1.3608022e+00  -1.1697249e+00
   1.4508541e+00   3.6659663e+00   1.3659495e+00  -1.1674241e+00
   1.4559953e+00   3.6595530e+00   1.3710968e+00  -1.1651367e+00
   1.4611366e+00   3.6531732e+00   1.3762439e+00  -1.1628625e+00
   1.4662778e+00   3.6468267e+00   1.3813910e+00  -1.1606016e+00
   1.4714189e+00   3.6405131e+00   1.3865381e+00  -1.1583537e+00
   1.4765601e+00   3.6342321e+00   1.3916850e+00  -1.1561187e+00
   1.4817012e+00   3.6279836e+00   1.3968319e+00  -1.1538964e+00
   1.4868423e+00   3.6217671e+00   1.4019788e+00  -1.1516869e+00
   1.4919834e+00   3.6155825e+00   1.4071255e+00  -1.1494899e+00
   1.4971245e+00   3.6094294e+00   1.4122722e+00  -1.1473053e+00
   1.5022655e+00   3.6033077e+00   1.4174189e+00  -1.1451331e+00
   1.5074066e+00   3.5972169e+00   1.4225654e+00  -1.1429730e+00
   1.5125476e+00   3.5911570e+00   1.4277119e+00  -1.1408251e+00
   1.5176885e+00   3.5851275e+00   1.4328584e+00  -1.1386891e+00
   1.5228295e+00   3.5791283e+00   1.4380048e+00  -1.1365650e+00
   1.5279704e+00   3.5731591e+00   1.4431511e+00  -1.1344526e+00
   1.5331113e+00   3.5672197e+00   1.4482974e+00  -1.1323519e+00
   1.5382522e+00   3.5613097e+00   1.4534436e+00  -1.1302627e+00
   1.5433931e+00   3.5554291e+00   1.4585897e+00  -1.1281850e+00
   1.5485340e+00   3.5495774e+00   1.4637358e+00  -1.1261186e+00
   1.5536748e+00   3.5437546e+00   1.4688818e+00  -1.1240635e+00
   1.5588156e+00   3.5379603e+00   1.4740278e+00  -1.1220194e+00
   1.5639564e+00   3.5321943e+00   1.4791737e+00  -1.1199865e+00
   1.5690972e+00   3.5264564e+00   1.4843196e+00  -1.1179644e+00
   1.5742379e+00   3.5207464e+00   1.4894654e+00  -1.1159532e+00
   1.5793787e+00   3.5150640e+00   1.4946111e+00  -1.1139527e+00
   1.5845194e+00   3.5094090e+00   1.4997568e+00  -1.1119629e+00
   1.5896601e+00   3.5037812e+00   1.5049025e+00  -1.1099836e+00
   1.5948008e+00   3.4981804e+00   1.5100481e+00  -1.1080148e+00
   1.5999415e+00   3.4926064e+00   1.5151936e+00  -1.1060564e+00
   1.6050821e+00   3.4870589e+00   1.5203391e+00  -1.1041082e+00
   1.6102227e+00   3.4815377e+00   1.5254845e+00  -1.1021703e+00
   1.6153633e+00   3.4760427e+00   1.5306299e+00  -1.1002424e+00
   1.6205039e+00   3.4705736e+00   1.5357752e+00  -1.0983245e+00
   1.6256445e+00   3.4651302e+00   1.5409205e+00  -1.0964166e+00
   1.6307851e+00   3.4597124e+00   1.5460658e+00  -1.0945186e+00
   1.6359256e+00   3.4543199e+00   1.5512109e+00  -1.0926302e+00
   1.6410661e+00   3.4489525e+00   1.5563561e+00  -1.0907516e+00
   1.6462066e+00   3.4436101e+00   1.5615012e+00  -1.0888826e+00
   1.6513471e+00   3.4382923e+00   1.5666462e+00  -1.0870230e+00
   1.6564876e+00   3.4329992e+00   1.5717912e+00  -1.0851730e+00
   1.6616281e+00   3.4277304e+00   1.5769361e+00  -1.0833322e+00
   1.6667685e+00   3.4224858e+00   1.5820810e+00  -1.0815008e+00
   1.6719089e+00   3.4172651e+00   1.5872259e+00  -1.0796785e+00
   1.6770493e+00   3.4120683e+00   1.5923707e+00  -1.0778654e+00
   1.6821897e+00   3.4068951e+00   1.5975155e+00  -1.0760613e+00
   1.6873301e+00   3.4017454e+00   1.6026602e+00  -1.0742662e+00
   1.6924705e+00   3.3966189e+00   1.6078049e+00  -1.0724800e+00
   1.6976108e+00   3.3915156e+00   1.6129495e+00  -1.0707026e+00
   1.7027512e+00   3.3864351e+00   1.6180941e+00  -1.0689340e+00
   1.7078915e+00   3.3813774e+00   1.6232386e+00  -1.0671741e+00
   1.7130318e+00   3.3763423e+00   1.6283831e+00  -1.0654227e+00
   1.7181721e+00   3.3713297e+00   1.6335276e+00  -1.0636800e+00
   1.7233123e+00   3.3663392e+00   1.6386720e+00  -1.0619457e+00
   1.7284526e+00   3.3613709e+00   1.6438164e+00  -1.0602198e+00
   1.7335929e+00   3.3564245e+00   1.6489607e+00  -1.0585022e+00
   1.7387331e+00   3.3514999e+00   1.6541050e+00  -1.0567929e+00
   1.7438733e+00   3.3465968e+00   1.6592493e+00  -1.0550918e+00
   1.7490135e+00   3.3417152e+00   1.6643935e+00  -1.0533989e+00
   1.7541537e+00   3.3368550e+00   1.6695377e+00  -1.0517140e+00
   1.7592939e+00   3.3320158e+00   1.6746818e+00  -1.0500372e+00
   1.7644340e+00   3.3271976e+00   1.6798259e+00  -1.0483683e+00
   1.7695742e+00   3.3224003e+00   1.6849700e+00  -1.0467073e+00
   1.7747143e+00   3.3176237e+00   1.6901140e+00  -1.0450541e+00
   1.7798544e+00   3.3128676e+00   1.6952580e+00  -1.0434087e+00
   1.7849946e+00   3.3081318e+00   1.7004020e+00  -1.0417710e+00
   1.7901346e+00   3.3034164e+00   1.7055459e+00  -1.0401409e+00
   1.7952747e+00   3.2987210e+00   1.7106898e+00  -1.0385184e+00
   1.8004148e+00   3.2940456e+00   1.7158336e+00  -1.0369035e+00
   1.8055549e+00   3.2893900e+00   1.7209774e+00  -1.0352960e+00
   1.8106949e+00   3.2847541e+00   1.7261212e+00  -1.0336960e+00
   1.8158349e+00   3.2801377e+00   1.7312649e+00  -1.0321032e+00
   1.8209750e+00   3.2755407e+00   1.7364086e+00  -1.0305178e+00
   1.8261150e+00   3.2709630e+00   1.7415523e+00  -1.0289397e+00
   1.8312550e+00   3.2664045e+00   1.7466959e+00  -1.0273687e+00
   1.8363949e+00   3.2618649e+00   1.7518395e+00  -1.0258049e+00
   1.8415349e+00   3.2573442e+00   1.7569831e+00  -1.0242481e+00
   1.8466749e+00   3.2528422e+00   1.7621266e+00  -1.0226984e+00
   1.8518148e+00   3.2483589e+00   1.7672701e+00  -1.0211557e+00
   1.8569548e+00   3.2438940e+00   1.7724136e+00  -1.0196198e+00
   1.8620947e+00   3.2394475e+00   1.7775570e+00  -1.0180909e+00
   1.8672346e+00   3.2350192e+00   1.7827004e+00  -1.0165688e+00
   1.8723745e+00   3.2306091e+00   1.7878438e+00  -1.0150534e+00
   1.8775144e+00   3.2262169e+00   1.7929871e+00  -1.0135448e+00
   1.8826543e+00   3.2218425e+00   1.7981304e+00  -1.0120429e+00
   1.8877941e+00   3.2174859e+00   1.8032737e+00  -1.0105475e+00
   1.8929340e+00   3.2131470e+00   1.8084169e+00  -1.0090588e+00
   1.8980739e+00   3.2088255e+00   1.8135601e+00  -1.0075766e+00
   1.9032137e+00   3.2045214e+00   1.8187033e+00  -1.0061008e+00
   1.9083535e+00   3.2002346e+00   1.8238465e+00  -1.0046315e+00
   1.9134933e+00   3.1959650e+00   1.8289896e+00  -1.0031686e+00
   1.9186331e+00   3.1917123e+00   1.8341327e+00  -1.0017120e+00
   1.9237729e+00   3.1874766e+00   1.8392757e+00  -1.0002617e+00
   1.9289127e+00   3.1832578e+00   1.8444188e+00  -9.9881769e-01
   1.9340525e+00   3.1790556e+00   1.8495618e+00  -9.9737987e-01
   1.9391922e+00   3.1748700e+00   1.8547048e+00  -9.9594821e-01
   1.9443320e+00   3.1707009e+00   1.8598477e+00  -9.9452267e-01
   1.9494717e+00   3.1665482e+00   1.8649906e+00  -9.9310320e-01
   1.9546115e+00   3.1624117e+00   1.8701335e+00  -9.9168976e-01
   1.9597512e+00   3.1582915e+00   1.8752764e+00  -9.9028232e-01
   1.9648909e+00   3.1541872e+00   1.8804192e+00  -9.8888082e-01
   1.9700306e+00   3.1500990e+00   1.8855620e+00  -9.8748524e-01
   1.9751703e+00   3.1460266e+00   1.8907048e+00  -9.8609551e-01
   1.9803100e+00   3.1419699e+00   1.8958476e+00  -9.8471161e-01
   1.9854497e+00   3.1379289e+00   1.9009903e+00  -9.8333350e-01
   1.9905893e+00   3.1339034e+00   1.9061330e+00  -9.8196113e-01
   1.9957290e+00   3.1298934e+00   1.9112757e+00  -9.8059446e-01
   2.0008686e+00   3.1258987e+00   1.9164183e+00  -9.7923346e-01
   2.0060083e+00   3.1219193e+00   1.9215610e+00  -9.7787808e-01
   2.0111479e+00   3.1179550e+00   1.9267036e+00  -9.7652829e-01
   2.0162875e+00   3.1140058e+00   1.9318461e+00  -9.7518406e-01
   2.0214271e+00   3.1100716e+00   1.9369887e+00  -9.7384533e-01
   2.0265667e+00   3.1061522e+00   1.9421312e+00  -9.7251208e-01
   2.0317063e+00   3.1022476e+00   1.9472737e+00  -9.7118427e-01
   2.0368459e+00   3.0983577e+00   1.9524162e+00  -9.6986185e-01
   2.0419855e+00   3.0944824e+00   1.9575586e+00  -9.6854480e-01
   2.0471250e+00   3.0906216e+00   1.9627011e+00  -9.6723308e-01
   2.0522646e+00   3.0867752e+00   1.9678435e+00  -9.6592665e-01
   2.0574042e+00   3.0829431e+00   1.9729858e+00  -9.6462548e-01
   2.0625437e+00   3.0791253e+00   1.9781282e+00  -9.6332954e-01
   2.0676832e+00   3.0753216e+00   1.9832705e+00  -9.6203877e-01
   2.0728227e+00   3.0715319e+00   1.9884128e+00  -9.6075317e-01
   2.0779623e+00   3.0677563e+00   1.9935551e+00  -9.5947268e-01
   2.0831018e+00   3.0639945e+00   1.9986974e+00  -9.5819727e-01
   2.0882413e+00   3.0602465e+00   2.0038396e+00  -9.5692692e-01
   2.0933808e+00   3.0565123e+00   2.0089819e+00  -9.5566159e-01
   2.0985202e+00   3.0527916e+00   2.0141240e+00  -9.5440124e-01
   2.1036597e+00   3.0490846e+00   2.0192662e+00  -9.5314585e-01
   2.1087992e+00   3.0453910e+00   2.0244084e+00  -9.5189537e-01
   2.1139386e+00   3.0417107e+00   2.0295505e+00  -9.5064979e-01
   2.1190781e+00   3.0380438e+00   2.0346926e+00  -9.4940906e-01
   2.1242175e+00   3.0343901e+00   2.0398347e+00  -9.4817316e-01
   2.1293570e+00   3.0307496e+00   2.0449768e+00  -9.4694206e-01
   2.1344964e+00   3.0271221e+00   2.0501188e+00  -9.4571571e-01
   2.1396358e+00   3.0235077e+00   2.0552608e+00  -9.4449411e-01
   2.1447752e+00   3.0199061e+00   2.0604028e+00  -9.4327720e-01
   2.1499146e+00   3.0163174e+00   2.0655448e+00  -9.4206497e-01
   2.1550540e+00   3.0127414e+00   2.0706868e+00  -9.4085738e-01
   2.1601934e+00   3.0091781e+00   2.0758287e+00  -9.3965441e-01
   2.1653328e+00   3.0056275e+00   2.0809706e+00  -9.3845602e-01
   2.1704722e+00   3.0020894e+00   2.0861125e+00  -9.3726219e-01
   2.1756115e+00   2.9985637e+00   2.0912544e+00  -9.3607288e-01
   2.1807509e+00   2.9950504e+00   2.0963963e+00  -9.3488808e-01
   2.1858903e+00   2.9915495e+00   2.1015381e+00  -9.3370774e-01
   2.1910296e+00   2.9880607e+00   2.1066799e+00  -9.3253185e-01
   2.1961690e+00   2.9845842e+00   2.1118217e+00  -9.3136037e-01
   2.2013083e+00   2.9811198e+00   2.1169635e+00  -9.3019328e-01
   2.2064476e+00   2.9776674e+00   2.1221053e+00  -9.2903055e-01
   2.2115869e+00   2.9742269e+00   2.1272470e+00  -9.2787215e-01
   2.2167262e+00   2.9707984e+00   2.1323888e+00  -9.2671806e-01


==> data/ring_integral.dat <==
  -2.0000000e+00   1.3131154e-03   3.0521945e-03   1.6454925e-02
  -1.9933222e+00   1.3288143e-03   3.1070664e-03   1.7038489e-02
  -1.9866444e+00   1.3447711e-03   3.1633028e-03   1.7650719e-02
  -1.9799666e+00   1.3609914e-03   3.2209470e-03   1.8293423e-02
  -1.9732888e+00   1.3774806e-03   3.2800440e-03   1.8968552e-02
  -1.9666110e+00   1.3942445e-03   3.3406406e-03   1.9678209e-02
  -1.9599332e+00   1.4112888e-03   3.4027856e-03   2.0424664e-02
  -1.9532554e+00   1.4286198e-03   3.4665294e-03   2.1210371e-02
  -1.9465776e+00   1.4462434e-03   3.5319246e-03   2.2037983e-02
  -1.9398998e+00   1.4641660e-03   3.5990259e-03   2.2910376e-02
  -1.9332220e+00   1.4823941e-03   3.6678903e-03   2.3830667e-02
  -1.9265442e+00   1.5009345e-03   3.7385769e-03   2.4802240e-02
  -1.9198664e+00   1.5197939e-03   3.8111473e-03   2.5828772e-02
  -1.9131886e+00   1.5389793e-03   3.8856657e-03   2.6914265e-02
  -1.9065109e+00   1.5584980e-03   3.9621990e-03   2.8063079e-02
  -1.8998331e+00   1.5783575e-03   4.0408167e-03   2.9279969e-02
  -1.8931553e+00   1.5985652e-03   4.1215915e-03   3.0570130e-02
  -1.8864775e+00   1.6191291e-03   4.2045990e-03   3.1939246e-02
  -1.8797997e+00   1.6400571e-03   4.2899180e-03   3.3393539e-02
  -1.8731219e+00   1.6613576e-03   4.3776310e-03   3.4939839e-02
  -1.8664441e+00   1.6830390e-03   4.4678236e-03   3.6585644e-02
  -1.8597663e+00   1.7051101e-03   4.5605856e-03   3.8339209e-02
  -1.8530885e+00   1.7275798e-03   4.6560104e-03   4.0209629e-02
  -1.8464107e+00   1.7504574e-03   4.7541959e-03   4.2206942e-02
  -1.8397329e+00   1.7737523e-03   4.8552440e-03   4.4342249e-02
  -1.8330551e+00   1.7974743e-03   4.9592616e-03   4.6627844e-02
  -1.8263773e+00   1.8216334e-03   5.0663600e-03   4.9077372e-02
  -1.8196995e+00   1.8462399e-03   5.1766561e-03   5.1705999e-02
  -1.8130217e+00   1.8713046e-03   5.2902718e-03   5.4530620e-02
  -1.8063439e+00   1.8968382e-03   5.4073349e-03   5.7570089e-02
  -1.7996661e+00   1.9228520e-03   5.5279791e-03   6.0845494e-02
  -1.7929883e+00   1.9493576e-03   5.6523444e-03   6.4380470e-02
  -1.7863105e+00   1.9763670e-03   5.7805777e-03   6.8201565e-02
  -1.7796327e+00   2.0038924e-03   5.9128327e-03   7.2338668e-02
  -1.7729549e+00   2.0319464e-03   6.0492706e-03   7.6825511e-02
  -1.7662771e+00   2.0605420e-03   6.1900607e-03   8.1700252e-02
  -1.7595993e+00   2.0896927e-03   6.3353805e-03   8.7006174e-02
  -1.7529215e+00   2.1194123e-03   6.4854162e-03   9.2792498e-02
  -1.7462437e+00   2.1497149e-03   6.6403637e-03   9.9115351e-02
  -1.7395659e+00   2.1806153e-03   6.8004285e-03   1.0603892e-01
  -1.7328881e+00   2.2121286e-03   6.9658268e-03   1.1363682e-01
  -1.7262104e+00   2.2442703e-03   7.1367859e-03   1.2199376e-01
  -1.7195326e+00   2.2770566e-03   7.3135449e-03   1.3120748e-01
  -1.7128548e+00   2.3105039e-03   7.4963553e-03   1.4139117e-01
  -1.7061770e+00   2.3446295e-03   7.6854823e-03   1.5267632e-01
  -1.6994992e+00   2.3794509e-03   7.8812050e-03   1.6521626e-01
  -1.6928214e+00   2.4149862e-03   8.0838176e-03   1.7919038e-01
  -1.6861436e+00   2.4512544e-03   8.2936304e-03   1.9480935e-01
  -1.6794658e+00   2.4882748e-03   8.5109707e-03   2.1232157e-01
  -1.6727880e+00   2.5260673e-03   8.7361841e-03   2.3202098e-01
  -1.6661102e+00   2.5646526e-03   8.9696355e-03   2.5425681e-01
  -1.6594324e+00   2.6040521e-03   9.2117103e-03   2.7944565e-01
  -1.6527546e+00   2.6442878e-03   9.4628163e-03   3.0808633e-01
  -1.6460768e+00   2.6853825e-03   9.7233846e-03   3.4077848e-01
  -1.6393990e+00   2.7273596e-03   9.9938714e-03   3.7824552e-01
  -1.6327212e+00   2.7702436e-03   1.0274760e-02   4.2136311e-01
  -1.6260434e+00   2.8140594e-03   1.0566562e-02   4.7119415e-01
  -1.6193656e+00   2.8588331e-03   1.0869821e-02   5.2903148e-01
  -1.6126878e+00   2.9045916e-03   1.1185112e-02   5.9644899e-01
  -1.6060100e+00   2.9513626e-03   1.1513047e-02   6.7536098e-01
  -1.5993322e+00   2.9991749e-03   1.1854274e-02   7.6808769e-01
  -1.5926544e+00   3.0480583e-03   1.2209484e-02   8.7742002e-01
  -1.5859766e+00   3.0980434e-03   1.2579410e-02   1.0066684e+00
  -1.5792988e+00   3.1491622e-03   1.2964833e-02   1.1596634e+00
  -1.5726210e+00   3.2014477e-03   1.3366585e-02   1.3406481e+00
  -1.5659432e+00   3.2549339e-03   1.3785550e-02   1.5539479e+00
  -1.5592654e+00   3.3096564e-03   1.4222675e-02   1.8032282e+00
  -1.5525876e+00   3.3656517e-03   1.4678968e-02   2.0900376e+00
  -1.5459098e+00   3.4229579e-03   1.5155505e-02   2.4112322e+00
  -1.5392321e+00   3.4816143e-03   1.5653436e-02   2.7549158e+00
  -1.5325543e+00   3.5416618e-03   1.6173994e-02   3.0950380e+00
  -1.5258765e+00   3.6031427e-03   1.6718496e-02   3.3863063e+00
  -1.5191987e+00   3.6661008e-03   1.7288353e-02   3.5638587e+00
  -1.5125209e+00   3.7305819e-03   1.7885079e-02   3.5545750e+00
  -1.5058431e+00   3.7966330e-03   1.8510297e-02   3.3038911e+00
  -1.4991653e+00   3.8643033e-03   1.9165753e-02   2.8087954e+00
  -1.4924875e+00   3.9336438e-03   1.9853321e-02   2.1328122e+00
  -1.4858097e+00   4.0047072e-03   2.0575019e-02   1.3848753e+00
  -1.4791319e+00   4.0775487e-03   2.1333020e-02   6.7443225e-01
  -1.4724541e+00   4.1522252e-03   2.2129665e-02   7.5107084e-02
  -1.4657763e+00   4.2287962e-03   2.2967484e-02  -3.8457830e-01
  -1.4590985e+00   4.3073232e-03   2.3849206e-02  -7.0983425e-01
  -1.4524207e+00   4.3878705e-03   2.4777784e-02  -9.2284605e-01
  -1.4457429e+00   4.4705046e-03   2.5756412e-02  -1.0500847e+00
  -1.4390651e+00   4.5552952e-03   2.6788555e-02  -1.1155896e+00
  -1.4323873e+00   4.6423142e-03   2.7877968e-02  -1.1385882e+00
  -1.4257095e+00   4.7316371e-03   2.9028732e-02  -1.1333982e+00
  -1.4190317e+00   4.8233419e-03   3.0245284e-02  -1.1102221e+00
  -1.4123539e+00   4.9175103e-03   3.1532453e-02  -1.0761218e+00
  -1.4056761e+00   5.0142272e-03   3.2895505e-02  -1.0358828e+00
  -1.3989983e+00   5.1135812e-03   3.4340188e-02  -9.9269041e-01
  -1.3923205e+00   5.2156645e-03   3.5872783e-02  -9.4862615e-01
  -1.3856427e+00   5.3205734e-03   3.7500164e-02  -9.0502003e-01
  -1.3789649e+00   5.4284083e-03   3.9229866e-02  -8.6269476e-01
  -1.3722871e+00   5.5392739e-03   4.1070159e-02  -8.2213342e-01
  -1.3656093e+00   5.6532796e-03   4.3030133e-02  -7.8359378e-01
  -1.3589316e+00   5.7705396e-03   4.5119797e-02  -7.4718569e-01
  -1.3522538e+00   5.8911730e-03   4.7350186e-02  -7.1292353e-01
  -1.3455760e+00   6.0153045e-03   4.9733491e-02  -6.8076148e-01
  -1.3388982e+00   6.1430643e-03   5.2283196e-02  -6.5061723e-01
  -1.3322204e+00   6.2745885e-03   5.5014250e-02  -6.2238787e-01
  -1.3255426e+00   6.4100195e-03   5.7943250e-02  -5.9596033e-01
  -1.3188648e+00   6.5495063e-03   6.1088659e-02  -5.7121825e-01
  -1.3121870e+00   6.6932048e-03   6.4471056e-02  -5.4804640e-01
  -1.3055092e+00   6.8412783e-03   6.8113425e-02  -5.2633339e-01
  -1.2988314e+00   6.9938976e-03   7.2041489e-02  -5.0597330e-01
  -1.2921536e+00   7.1512420e-03   7.6284097e-02  -4.8686649e-01
  -1.2854758e+00   7.3134994e-03   8.0873680e-02  -4.6892004e-01
  -1.2787980e+00   7.4808664e-03   8.5846774e-02  -4.5204772e-01
  -1.2721202e+00   7.6535499e-03   9.1244644e-02  -4.3616983e-01
  -1.2654424e+00   7.8317665e-03   9.7114010e-02  -4.2121295e-01
  -1.2587646e+00   8.0157438e-03   1.0350790e-01  -4.0710952e-01
  -1.2520868e+00   8.2057208e-03   1.1048667e-01  -3.9379749e-01
  -1.2454090e+00   8.4019488e-03   1.1811919e-01  -3.8121990e-01
  -1.2387312e+00   8.6046917e-03   1.2648431e-01  -3.6932445e-01
  -1.2320534e+00   8.8142271e-03   1.3567251e-01  -3.5806316e-01
  -1.2253756e+00   9.0308473e-03   1.4578799e-01  -3.4739198e-01
  -1.2186978e+00   9.2548598e-03   1.5695113e-01  -3.3727046e-01
  -1.2120200e+00   9.4865882e-03   1.6930141e-01  -3.2766144e-01
  -1.2053422e+00   9.7263738e-03   1.8300105e-01  -3.1853074e-01
  -1.1986644e+00   9.9745762e-03   1.9823936e-01  -3.0984691e-01
  -1.1919866e+00   1.0231575e-02   2.1523806e-01  -3.0158100e-01
  -1.1853088e+00   1.0497769e-02   2.3425780e-01  -2.9370631e-01
  -1.1786311e+00   1.0773582e-02   2.5560615e-01  -2.8619822e-01
  -1.1719533e+00   1.1059460e-02   2.7964751e-01  -2.7903399e-01
  -1.1652755e+00   1.1355874e-02   3.0681524e-01  -2.7219260e-01
  -1.1585977e+00   1.1663322e-02   3.3762683e-01  -2.6565462e-01
  -1.1519199e+00   1.1982331e-02   3.7270259e-01  -2.5940202e-01
  -1.1452421e+00   1.2313461e-02   4.1278895e-01  -2.5341812e-01
  -1.1385643e+00   1.2657301e-02   4.5878740e-01  -2.4768743e-01
  -1.1318865e+00   1.3014479e-02   5.1179024e-01  -2.4219556e-01
  -1.1252087e+00   1.3385657e-02   5.7312463e-01  -2.3692914e-01
  -1.1185309e+00   1.3771540e-02   6.4440630e-01  -2.3187572e-01
  -1.1118531e+00   1.4172877e-02   7.2760371e-01  -2.2702371e-01
  -1.1051753e+00   1.4590461e-02   8.2511250e-01  -2.2236229e-01
  -1.0984975e+00   1.5025137e-02   9.3983694e-01  -2.1788139e-01
  -1.0918197e+00   1.5477802e-02   1.0752697e+00  -2.1357159e-01
  -1.0851419e+00   1.5949412e-02   1.2355489e+00  -2.0942407e-01
  -1.0784641e+00   1.6440985e-02   1.4254512e+00  -2.0543061e-01
  -1.0717863e+00   1.6953605e-02   1.6502398e+00  -2.0158348e-01
  -1.0651085e+00   1.7488429e-02   1.9152198e+00  -1.9787545e-01
  -1.0584307e+00   1.8046690e-02   2.2247528e+00  -1.9429975e-01
  -1.0517529e+00   1.8629708e-02   2.5803423e+00  -1.9085000e-01
  -1.0450751e+00   1.9238890e-02   2.9772826e+00  -1.8752023e-01
  -1.0383973e+00   1.9875745e-02   3.3994509e+00  -1.8430481e-01
  -1.0317195e+00   2.0541886e-02   3.8125498e+00  -1.8119845e-01
  -1.0250417e+00   2.1239040e-02   4.1581583e+00  -1.7819617e-01
  -1.0183639e+00   2.1969062e-02   4.3544986e+00  -1.7529327e-01
  -1.0116861e+00   2.2733938e-02   4.3124531e+00  -1.7248533e-01
  -1.0050083e+00   2.3535807e-02   3.9703460e+00  -1.6976817e-01
  -9.9833055e-01   2.4376963e-02   3.3335686e+00  -1.6713785e-01
  -9.9165275e-01   2.5259877e-02   2.4883996e+00  -1.6459064e-01
  -9.8497496e-01   2.6187209e-02   1.5711769e+00  -1.6212301e-01
  -9.7829716e-01   2.7161829e-02   7.1250579e-01  -1.5973164e-01
  -9.7161937e-01   2.8186829e-02  -3.8636980e-03  -1.5741336e-01
  -9.6494157e-01   2.9265554e-02  -5.4862806e-01  -1.5516518e-01
  -9.5826377e-01   3.0401617e-02  -9.3138601e-01  -1.5298428e-01
  -9.5158598e-01   3.1598929e-02  -1.1803766e+00  -1.5086795e-01
  -9.4490818e-01   3.2861731e-02  -1.3278350e+00  -1.4881366e-01
  -9.3823038e-01   3.4194618e-02  -1.4025210e+00  -1.4681898e-01
  -9.3155259e-01   3.5602584e-02  -1.4272324e+00  -1.4488161e-01
  -9.2487479e-01   3.7091058e-02  -1.4188645e+00  -1.4299936e-01
  -9.1819699e-01   3.8665948e-02  -1.3894270e+00  -1.4117014e-01
  -9.1151920e-01   4.0333694e-02  -1.3472230e+00  -1.3939199e-01
  -9.0484140e-01   4.2101324e-02  -1.2978774e+00  -1.3766302e-01
  -8.9816361e-01   4.3976518e-02  -1.2451347e+00  -1.3598142e-01
  -8.9148581e-01   4.5967679e-02  -1.1914430e+00  -1.3434549e-01
  -8.8480801e-01   4.8084013e-02  -1.1383667e+00  -1.3275361e-01
  -8.7813022e-01   5.0335622e-02  -1.0868741e+00  -1.3120420e-01
  -8.7145242e-01   5.2733607e-02  -1.0375332e+00  -1.2969579e-01
  -8.6477462e-01   5.5290186e-02  -9.9064672e-01  -1.2822696e-01
  -8.5809683e-01   5.8018824e-02  -9.4634255e-01  -1.2679635e-01
  -8.5141903e-01   6.0934391e-02  -9.0463590e-01  -1.2540267e-01
  -8.4474124e-01   6.4053328e-02  -8.6547070e-01  -1.2404468e-01
  -8.3806344e-01   6.7393849e-02  -8.2874763e-01  -1.2272120e-01
  -8.3138564e-01   7.0976168e-02  -7.9434288e-01  -1.2143109e-01
  -8.2470785e-01   7.4822759e-02  -7.6212058e-01  -1.2017328e-01
  -8.1803005e-01   7.8958655e-02  -7.3194093e-01  -1.1894671e-01
  -8.1135225e-01   8.3411798e-02  -7.0366542e-01  -1.1775041e-01
  -8.0467446e-01   8.8213433e-02  -6.7716014e-01  -1.1658340e-01
  -7.9799666e-01   9.3398581e-02  -6.5229764e-01  -1.1544479e-01
  -7.9131886e-01   9.9006575e-02  -6.2895801e-01  -1.1433370e-01
  -7.8464107e-01   1.0508169e-01  -6.0702930e-01  -1.1324927e-01
  -7.7796327e-01   1.1167388e-01  -5.8640758e-01  -1.1219071e-01
  -7.7128548e-01   1.1883966e-01  -5.6699673e-01  -1.1115724e-01
  -7.6460768e-01   1.2664309e-01  -5.4870814e-01  -1.1014812e-01
  -7.5792988e-01   1.3515701e-01  -5.3146022e-01  -1.0916263e-01
  -7.5125209e-01   1.4446443e-01  -5.1517800e-01  -1.0820008e-01
  -7.4457429e-01   1.5466027e-01  -4.9979259e-01  -1.0725982e-01
  -7.3789649e-01   1.6585332e-01  -4.8524072e-01  -1.0634121e-01
  -7.3121870e-01   1.7816867e-01  -4.7146431e-01  -1.0544363e-01
  -7.2454090e-01   1.9175061e-01  -4.5841001e-01  -1.0456651e-01
  -7.1786311e-01   2.0676608e-01  -4.4602879e-01  -1.0370926e-01
  -7.1118531e-01   2.2340892e-01  -4.3427559e-01  -1.0287136e-01
  -7.0450751e-01   2.4190491e-01  -4.2310894e-01  -1.0205227e-01
  -6.9782972e-01   2.6251806e-01  -4.1249067e-01  -1.0125149e-01
  -6.9115192e-01   2.8555813e-01  -4.0238562e-01  -1.0046853e-01
  -6.8447412e-01   3.1138996e-01  -3.9276137e-01  -9.9702920e-02
  -6.7779633e-01   3.4044494e-01  -3.8358797e-01  -9.8954211e-02
  -6.7111853e-01   3.7323515e-01  -3.7483777e-01  -9.8221965e-02
  -6.6444073e-01   4.1037085e-01  -3.6648522e-01  -9.7505760e-02
  -6.5776294e-01   4.5258224e-01  -3.5850664e-01  -9.6805190e-02
  -6.5108514e-01   5.0074651e-01  -3.5088012e-01  -9.6119864e-02
  -6.4440735e-01   5.5592148e-01  -3.4358531e-01  -9.5449403e-02
  -6.3772955e-01   6.1938748e-01  -3.3660335e-01  -9.4793440e-02
  -6.3105175e-01   6.9269933e-01  -3.2991671e-01  -9.4151625e-02
  -6.2437396e-01   7.7775043e-01  -3.2350908e-01  -9.3523615e-02
  -6.1769616e-01   8.7685104e-01  -3.1736527e-01  -9.2909081e-02
  -6.1101836e-01   9.9282205e-01  -3.1147117e-01  -9.2307706e-02
  -6.0434057e-01   1.1291039e+00  -3.0581356e-01  -9.1719181e-02
  -5.9766277e-01   1.2898760e+00  -3.0038015e-01  -9.1143209e-02
  -5.9098497e-01   1.4801735e+00  -2.9515944e-01  -9.0579504e-02
  -5.8430718e-01   1.7059699e+00  -2.9014068e-01  -9.0027786e-02
  -5.7762938e-01   1.9741644e+00  -2.8531381e-01  -8.9487787e-02
  -5.7095159e-01   2.2923509e+00  -2.8066940e-01  -8.8959247e-02
  -5.6427379e-01   2.6681493e+00  -2.7619863e-01  -8.8441914e-02
  -5.5759599e-01   3.1077256e+00  -2.7189321e-01  -8.7935545e-02
  -5.5091820e-01   3.6129240e+00  -2.6774536e-01  -8.7439904e-02
  -5.4424040e-01   4.1762722e+00  -2.6374778e-01  -8.6954762e-02
  -5.3756260e-01   4.7732893e+00  -2.5989361e-01  -8.6479898e-02
  -5.3088481e-01   5.3527037e+00  -2.5617636e-01  -8.6015099e-02
  -5.2420701e-01   5.8283459e+00  -2.5258997e-01  -8.5560158e-02
  -5.1752922e-01   6.0816937e+00  -2.4912869e-01  -8.5114874e-02
  -5.1085142e-01   5.9872323e+00  -2.4578713e-01  -8.4679052e-02
  -5.0417362e-01   5.4639342e+00  -2.4256017e-01  -8.4252504e-02
  -4.9749583e-01   4.5299774e+00  -2.3944301e-01  -8.3835047e-02
  -4.9081803e-01   3.3165163e+00  -2.3643110e-01  -8.3426505e-02
  -4.8414023e-01   2.0184865e+00  -2.3352014e-01  -8.3026707e-02
  -4.7746244e-01   8.1559648e-01  -2.3070605e-01  -8.2635486e-02
  -4.7078464e-01  -1.8130284e-01  -2.2798500e-01  -8.2252681e-02
  -4.6410684e-01  -9.3668630e-01  -2.2535334e-01  -8.1878136e-02
  -4.5742905e-01  -1.4669698e+00  -2.2280762e-01  -8.1511701e-02
  -4.5075125e-01  -1.8125417e+00  -2.2034456e-01  -8.1153228e-02
  -4.4407346e-01  -2.0182424e+00  -2.1796107e-01  -8.0802575e-02
  -4.3739566e-01  -2.1236668e+00  -2.1565419e-01  -8.0459604e-02
  -4.3071786e-01  -2.1600780e+00  -2.1342113e-01  -8.0124182e-02
  -4.2404007e-01  -2.1506296e+00  -2.1125925e-01  -7.9796179e-02
  -4.1736227e-01  -2.1118028e+00  -2.0916600e-01  -7.9475469e-02
  -4.1068447e-01  -2.0550241e+00  -2.0713900e-01  -7.9161931e-02
  -4.0400668e-01  -1.9880651e+00  -2.0517597e-01  -7.8855446e-02
  -3.9732888e-01  -1.9161258e+00  -2.0327473e-01  -7.8555900e-02
  -3.9065109e-01  -1.8426275e+00  -2.0143323e-01  -7.8263181e-02
  -3.8397329e-01  -1.7697751e+00  -1.9964948e-01  -7.7977182e-02
  -3.7729549e-01  -1.6989483e+00  -1.9792163e-01  -7.7697799e-02
  -3.7061770e-01  -1.6309706e+00  -1.9624789e-01  -7.7424929e-02
  -3.6393990e-01  -1.5662940e+00  -1.9462655e-01  -7.7158476e-02
  -3.5726210e-01  -1.5051243e+00  -1.9305600e-01  -7.6898343e-02
  -3.5058431e-01  -1.4475071e+00  -1.9153468e-01  -7.6644438e-02
  -3.4390651e-01  -1.3933850e+00  -1.9006113e-01  -7.6396672e-02
  -3.3722871e-01  -1.3426376e+00  -1.8863393e-01  -7.6154959e-02
  -3.3055092e-01  -1.2951074e+00  -1.8725175e-01  -7.5919213e-02
  -3.2387312e-01  -1.2506179e+00  -1.8591329e-01  -7.5689354e-02
  -3.1719533e-01  -1.2089848e+00  -1.8461734e-01  -7.5465303e-02
  -3.1051753e-01  -1.1700240e+00  -1.8336273e-01  -7.5246984e-02
  -3.0383973e-01  -1.1335562e+00  -1.8214834e-01  -7.5034322e-02
  -2.9716194e-01  -1.0994101e+00  -1.8097310e-01  -7.4827246e-02
  -2.9048414e-01  -1.0674237e+00  -1.7983599e-01  -7.4625686e-02
  -2.8380634e-01  -1.0374454e+00  -1.7873604e-01  -7.4429576e-02
  -2.7712855e-01  -1.0093339e+00  -1.7767233e-01  -7.4238850e-02
  -2.7045075e-01  -9.8295841e-01  -1.7664395e-01  -7.4053446e-02
  -2.6377295e-01  -9.5819809e-01  -1.7565007e-01  -7.3873303e-02
  -2.5709516e-01  -9.3494152e-01  -1.7468987e-01  -7.3698363e-02
  -2.5041736e-01  -9.1308619e-01  -1.7376257e-01  -7.3528567e-02
  -2.4373957e-01  -8.9253787e-01  -1.7286745e-01  -7.3363863e-02
  -2.3706177e-01  -8.7320999e-01  -1.7200378e-01  -7.3204197e-02
  -2.3038397e-01  -8.5502305e-01  -1.7117089e-01  -7.3049518e-02
  -2.2370618e-01  -8.3790407e-01  -1.7036814e-01  -7.2899776e-02
  -2.1702838e-01  -8.2178602e-01  -1.6959492e-01  -7.2754925e-02
  -2.1035058e-01  -8.0660733e-01  -1.6885063e-01  -7.2614919e-02
  -2.0367279e-01  -7.9231148e-01  -1.6813472e-01  -7.2479714e-02
  -1.9699499e-01  -7.7884650e-01  -1.6744666e-01  -7.2349267e-02
  -1.9031720e-01  -7.6616465e-01  -1.6678593e-01  -7.2223539e-02
  -1.8363940e-01  -7.5422200e-01  -1.6615205e-01  -7.2102489e-02
  -1.7696160e-01  -7.4297818e-01  -1.6554456e-01  -7.1986081e-02
  -1.7028381e-01  -7.3239603e-01  -1.6496302e-01  -7.1874279e-02
  -1.6360601e-01  -7.2244137e-01  -1.6440702e-01  -7.1767048e-02
  -1.5692821e-01  -7.1308274e-01  -1.6387616e-01  -7.1664356e-02
  -1.5025042e-01  -7.0429119e-01  -1.6337006e-01  -7.1566171e-02
  -1.4357262e-01  -6.9604007e-01  -1.6288838e-01  -7.1472464e-02
  -1.3689482e-01  -6.8830488e-01  -1.6243077e-01  -7.1383206e-02
  -1.3021703e-01  -6.8106306e-01  -1.6199692e-01  -7.1298370e-02
  -1.2353923e-01  -6.7429391e-01  -1.6158652e-01  -7.1217931e-02
  -1.1686144e-01  -6.6797840e-01  -1.6119931e-01  -7.1141864e-02
  -1.1018364e-01  -6.6209906e-01  -1.6083501e-01  -7.1070147e-02
  -1.0350584e-01  -6.5663990e-01  -1.6049338e-01  -7.1002758e-02
  -9.6828047e-02  -6.5158630e-01  -1.6017418e-01  -7.0939677e-02
  -9.0150250e-02  -6.4692490e-01  -1.5987721e-01  -7.0880885e-02
  -8.3472454e-02  -6.4264356e-01  -1.5960226e-01  -7.0826365e-02
  -7.6794658e-02  -6.3873126e-01  -1.5934916e-01  -7.0776101e-02
  -7.0116861e-02  -6.3517805e-01  -1.5911773e-01  -7.0730077e-02
  -6.3439065e-02  -6.3197498e-01  -1.5890781e-01  -7.0688280e-02
  -5.6761269e-02  -6.2911407e-01  -1.5871928e-01  -7.0650698e-02
  -5.0083472e-02  -6.2658826e-01  -1.5855201e-01  -7.0617320e-02
  -4.3405676e-02  -6.2439136e-01  -1.5840588e-01  -7.0588135e-02
  -3.6727880e-02  -6.2251803e-01  -1.5828081e-01  -7.0563136e-02
  -3.0050083e-02  -6.2096373e-01  -1.5817670e-01  -7.0542314e-02
  -2.3372287e-02  -6.1972472e-01  -1.5809350e-01  -7.0525664e-02
  -1.6694491e-02  -6.1879804e-01  -1.5803115e-01  -7.0513181e-02
  -1.0016694e-02  -6.1818148e-01  -1.5798960e-01  -7.0504860e-02
  -3.3388982e-03  -6.1787356e-01  -1.5796883e-01  -7.0500701e-02
   3.3388982e-03  -6.1787356e-01  -1.5796883e-01  -7.0500701e-02
   1.0016694e-02  -6.1818148e-01  -1.5798960e-01  -7.0504860e-02
   1.6694491e-02  -6.1879804e-01  -1.5803115e-01  -7.0513181e-02
   2.3372287e-02  -6.1972472e-01  -1.5809350e-01  -7.0525664e-02
   3.0050083e-02  -6.2096373e-01  -1.5817670e-01  -7.0542314e-02
   3.6727880e-02  -6.2251803e-01  -1.5828081e-01  -7.0563136e-02
   4.3405676e-02  -6.2439136e-01  -1.5840588e-01  -7.0588135e-02
   5.0083472e-02  -6.2658826e-01  -1.5855201e-01  -7.0617320e-02
   5.6761269e-02  -6.2911407e-01  -1.5871928e-01  -7.0650698e-02
   6.3439065e-02  -6.3197498e-01  -1.5890781e-01  -7.0688280e-02
   7.0116861e-02  -6.3517805e-01  -1.5911773e-01  -7.0730077e-02
   7.6794658e-02  -6.3873126e-01  -1.5934916e-01  -7.0776101e-02
   8.3472454e-02  -6.4264356e-01  -1.5960226e-01  -7.0826365e-02
   9.0150250e-02  -6.4692490e-01  -1.5987721e-01  -7.0880885e-02
   9.6828047e-02  -6.5158630e-01  -1.6017418e-01  -7.0939677e-02
   1.0350584e-01  -6.5663990e-01  -1.6049338e-01  -7.1002758e-02
   1.1018364e-01  -6.6209906e-01  -1.6083501e-01  -7.1070147e-02
   1.1686144e-01  -6.6797840e-01  -1.6119931e-01  -7.1141864e-02
   1.2353923e-01  -6.7429391e-01  -1.6158652e-01  -7.1217931e-02
   1.3021703e-01  -6.8106306e-01  -1.6199692e-01  -7.1298370e-02
   1.3689482e-01  -6.8830488e-01  -1.6243077e-01  -7.1383206e-02
   1.4357262e-01  -6.9604007e-01  -1.6288838e-01  -7.1472464e-02
   1.5025042e-01  -7.0429119e-01  -1.6337006e-01  -7.1566171e-02
   1.5692821e-01  -7.1308274e-01  -1.6387616e-01  -7.1664356e-02
   1.6360601e-01  -7.2244137e-01  -1.6440702e-01  -7.1767048e-02
   1.7028381e-01  -7.3239603e-01  -1.6496302e-01  -7.1874279e-02
   1.7696160e-01  -7.4297818e-01  -1.6554456e-01  -7.1986081e-02
   1.8363940e-01  -7.5422200e-01  -1.6615205e-01  -7.2102489e-02
   1.9031720e-01  -7.6616465e-01  -1.6678593e-01  -7.2223539e-02
   1.9699499e-01  -7.7884650e-01  -1.6744666e-01  -7.2349267e-02
   2.0367279e-01  -7.9231148e-01  -1.6813472e-01  -7.2479714e-02
   2.1035058e-01  -8.0660733e-01  -1.6885063e-01  -7.2614919e-02
   2.1702838e-01  -8.2178602e-01  -1.6959492e-01  -7.2754925e-02
   2.2370618e-01  -8.3790407e-01  -1.7036814e-01  -7.2899776e-02
   2.3038397e-01  -8.5502305e-01  -1.7117089e-01  -7.3049518e-02
   2.3706177e-01  -8.7320999e-01  -1.7200378e-01  -7.3204197e-02
   2.4373957e-01  -8.9253787e-01  -1.7286745e-01  -7.3363863e-02
   2.5041736e-01  -9.1308619e-01  -1.7376257e-01  -7.3528567e-02
   2.5709516e-01  -9.3494152e-01  -1.7468987e-01  -7.3698363e-02
   2.6377295e-01  -9.5819809e-01  -1.7565007e-01  -7.3873303e-02
   2.7045075e-01  -9.8295841e-01  -1.7664395e-01  -7.4053446e-02
   2.7712855e-01  -1.0093339e+00  -1.7767233e-01  -7.4238850e-02
   2.8380634e-01  -1.0374454e+00  -1.7873604e-01  -7.4429576e-02
   2.9048414e-01  -1.0674237e+00  -1.7983599e-01  -7.4625686e-02
   2.9716194e-01  -1.0994101e+00  -1.8097310e-01  -7.4827246e-02
   3.0383973e-01  -1.1335562e+00  -1.8214834e-01  -7.5034322e-02
   3.1051753e-01  -1.1700240e+00  -1.8336273e-01  -7.5246984e-02
   3.1719533e-01  -1.2089848e+00  -1.8461734e-01  -7.5465303e-02
   3.2387312e-01  -1.2506179e+00  -1.8591329e-01  -7.5689354e-02
   3.3055092e-01  -1.2951074e+00  -1.8725175e-01  -7.5919213e-02
   3.3722871e-01  -1.3426376e+00  -1.8863393e-01  -7.6154959e-02
   3.4390651e-01  -1.3933850e+00  -1.9006113e-01  -7.6396672e-02
   3.5058431e-01  -1.4475071e+00  -1.9153468e-01  -7.6644438e-02
   3.5726210e-01  -1.5051243e+00  -1.9305600e-01  -7.6898343e-02
   3.6393990e-01  -1.5662940e+00  -1.9462655e-01  -7.7158476e-02
   3.7061770e-01  -1.6309706e+00  -1.9624789e-01  -7.7424929e-02
   3.7729549e-01  -1.6989483e+00  -1.9792163e-01  -7.7697799e-02
   3.8397329e-01  -1.7697751e+00  -1.9964948e-01  -7.7977182e-02
   3.9065109e-01  -1.8426275e+00  -2.0143323e-01  -7.8263181e-02
   3.9732888e-01  -1.9161258e+00  -2.0327473e-01  -7.8555900e-02
   4.0400668e-01  -1.9880651e+00  -2.0517597e-01  -7.8855446e-02
   4.1068447e-01  -2.0550241e+00  -2.0713900e-01  -7.9161931e-02
   4.1736227e-01  -2.1118028e+00  -2.0916600e-01  -7.9475469e-02
   4.2404007e-01  -2.1506296e+00  -2.1125925e-01  -7.9796179e-02
   4.3071786e-01  -2.1600780e+00  -2.1342113e-01  -8.0124182e-02
   4.3739566e-01  -2.1236668e+00  -2.1565419e-01  -8.0459604e-02
   4.4407346e-01  -2.0182424e+00  -2.1796107e-01  -8.0802575e-02
   4.5075125e-01  -1.8125417e+00  -2.2034456e-01  -8.1153228e-02
   4.5742905e-01  -1.4669698e+00  -2.2280762e-01  -8.1511701e-02
   4.6410684e-01  -9.3668630e-01  -2.2535334e-01  -8.1878136e-02
   4.7078464e-01  -1.8130284e-01  -2.2798500e-01  -8.2252681e-02
   4.7746244e-01   8.1559648e-01  -2.3070605e-01  -8.2635486e-02
   4.8414023e-01   2.0184865e+00  -2.3352014e-01  -8.3026707e-02
   4.9081803e-01   3.3165163e+00  -2.3643110e-01  -8.3426505e-02
   4.9749583e-01   4.5299774e+00  -2.3944301e-01  -8.3835047e-02
   5.0417362e-01   5.4639342e+00  -2.4256017e-01  -8.4252504e-02
   5.1085142e-01   5.9872323e+00  -2.4578713e-01  -8.4679052e-02
   5.1752922e-01   6.0816937e+00  -2.4912869e-01  -8.5114874e-02
   5.2420701e-01   5.8283459e+00  -2.5258997e-01  -8.5560158e-02
   5.3088481e-01   5.3527037e+00  -2.5617636e-01  -8.6015099e-02
   5.3756260e-01   4.7732893e+00  -2.5989361e-01  -8.6479898e-02
   5.4424040e-01   4.1762722e+00  -2.6374778e-01  -8.6954762e-02
   5.5091820e-01   3.6129240e+00  -2.6774536e-01  -8.7439904e-02
   5.5759599e-01   3.1077256e+00  -2.7189321e-01  -8.7935545e-02
   5.6427379e-01   2.6681493e+00  -2.7619863e-01  -8.8441914e-02
   5.7095159e-01   2.2923509e+00  -2.8066940e-01  -8.8959247e-02
   5.7762938e-01   1.9741644e+00  -2.8531381e-01  -8.9487787e-02
   5.8430718e-01   1.7059699e+00  -2.9014068e-01  -9.0027786e-02
   5.9098497e-01   1.4801735e+00  -2.9515944e-01  -9.0579504e-02
   5.9766277e-01   1.2898760e+00  -3.0038015e-01  -9.1143209e-02
   6.0434057e-01   1.1291039e+00  -3.0581356e-01  -9.1719181e-02
   6.1101836e-01   9.9282205e-01  -3.1147117e-01  -9.2307706e-02
   6.1769616e-01   8.7685104e-01  -3.1736527e-01  -9.2909081e-02
   6.2437396e-01   7.7775043e-01  -3.2350908e-01  -9.3523615e-02
   6.3105175e-01   6.9269933e-01  -3.2991671e-01  -9.4151625e-02
   6.3772955e-01   6.1938748e-01  -3.3660335e-01  -9.4793440e-02
   6.4440735e-01   5.5592148e-01  -3.4358531e-01  -9.5449403e-02
   6.5108514e-01   5.0074651e-01  -3.5088012e-01  -9.6119864e-02
   6.5776294e-01   4.5258224e-01  -3.5850664e-01  -9.6805190e-02
   6.6444073e-01   4.1037085e-01  -3.6648522e-01  -9.7505760e-02
   6.7111853e-01   3.7323515e-01  -3.7483777e-01  -9.8221965e-02
   6.7779633e-01   3.4044494e-01  -3.8358797e-01  -9.8954211e-02
   6.8447412e-01   3.1138996e-01  -3.9276137e-01  -9.9702920e-02
   6.9115192e-01   2.8555813e-01  -4.0238562e-01  -1.0046853e-01
   6.9782972e-01   2.6251806e-01  -4.1249067e-01  -1.0125149e-01
   7.0450751e-01   2.4190491e-01  -4.2310894e-01  -1.0205227e-01
   7.1118531e-01   2.2340892e-01  -4.3427559e-01  -1.0287136e-01
   7.1786311e-01   2.0676608e-01  -4.4602879e-01  -1.0370926e-01
   7.2454090e-01   1.9175061e-01  -4.5841001e-01  -1.0456651e-01
   7.3121870e-01   1.7816867e-01  -4.7146431e-01  -1.0544363e-01
   7.3789649e-01   1.6585332e-01  -4.8524072e-01  -1.0634121e-01
   7.4457429e-01   1.5466027e-01  -4.9979259e-01  -1.0725982e-01
   7.5125209e-01   1.4446443e-01  -5.1517800e-01  -1.0820008e-01
   7.5792988e-01   1.3515701e-01  -5.3146022e-01  -1.0916263e-01
   7.6460768e-01   1.2664309e-01  -5.4870814e-01  -1.1014812e-01
   7.7128548e-01   1.1883966e-01  -5.6699673e-01  -1.1115724e-01
   7.7796327e-01   1.1167388e-01  -5.8640758e-01  -1.1219071e-01
   7.8464107e-01   1.0508169e-01  -6.0702930e-01  -1.1324927e-01
   7.9131886e-01   9.9006575e-02  -6.2895801e-01  -1.1433370e-01
   7.9799666e-01   9.3398581e-02  -6.5229764e-01  -1.1544479e-01
   8.0467446e-01   8.8213433e-02  -6.7716014e-01  -1.1658340e-01
   8.1135225e-01   8.3411798e-02  -7.0366542e-01  -1.1775041e-01
   8.1803005e-01   7.8958655e-02  -7.3194093e-01  -1.1894671e-01
   8.2470785e-01   7.4822759e-02  -7.6212058e-01  -1.2017328e-01
   8.3138564e-01   7.0976168e-02  -7.9434288e-01  -1.2143109e-01
   8.3806344e-01   6.7393849e-02  -8.2874763e-01  -1.2272120e-01
   8.4474124e-01   6.4053328e-02  -8.6547070e-01  -1.2404468e-01
   8.5141903e-01   6.0934391e-02  -9.0463590e-01  -1.2540267e-01
   8.5809683e-01   5.8018824e-02  -9.4634255e-01  -1.2679635e-01
   8.6477462e-01   5.5290186e-02  -9.9064672e-01  -1.2822696e-01
   8.7145242e-01   5.2733607e-02  -1.0375332e+00  -1.2969579e-01
   8.7813022e-01   5.0335622e-02  -1.0868741e+00  -1.3120420e-01
   8.8480801e-01   4.8084013e-02  -1.1383667e+00  -1.3275361e-01
   8.9148581e-01   4.5967679e-02  -1.1914430e+00  -1.3434549e-01
   8.9816361e-01   4.3976518e-02  -1.2451347e+00  -1.3598142e-01
   9.0484140e-01   4.2101324e-02  -1.2978774e+00  -1.3766302e-01
   9.1151920e-01   4.0333694e-02  -1.3472230e+00  -1.3939199e-01
   9.1819699e-01   3.8665948e-02  -1.3894270e+00  -1.4117014e-01
   9.2487479e-01   3.7091058e-02  -1.4188645e+00  -1.4299936e-01
   9.3155259e-01   3.5602584e-02  -1.4272324e+00  -1.4488161e-01
   9.3823038e-01   3.4194618e-02  -1.4025210e+00  -1.4681898e-01
   9.4490818e-01   3.2861731e-02  -1.3278350e+00  -1.4881366e-01
   9.5158598e-01   3.1598929e-02  -1.1803766e+00  -1.5086795e-01
   9.5826377e-01   3.0401617e-02  -9.3138601e-01  -1.5298428e-01
   9.6494157e-01   2.9265554e-02  -5.4862806e-01  -1.5516518e-01
   9.7161937e-01   2.8186829e-02  -3.8636980e-03  -1.5741336e-01
   9.7829716e-01   2.7161829e-02   7.1250579e-01  -1.5973164e-01
   9.8497496e-01   2.6187209e-02   1.5711769e+00  -1.6212301e-01
   9.9165275e-01   2.5259877e-02   2.4883996e+00  -1.6459064e-01
   9.9833055e-01   2.4376963e-02   3.3335686e+00  -1.6713785e-01
   1.0050083e+00   2.3535807e-02   3.9703460e+00  -1.6976817e-01
   1.0116861e+00   2.2733938e-02   4.3124531e+00  -1.7248533e-01
   1.0183639e+00   2.1969062e-02   4.3544986e+00  -1.7529327e-01
   1.0250417e+00   2.1239040e-02   4.1581583e+00  -1.7819617e-01
   1.0317195e+00   2.0541886e-02   3.8125498e+00  -1.8119845e-01
   1.0383973e+00   1.9875745e-02   3.3994509e+00  -1.8430481e-01
   1.0450751e+00   1.9238890e-02   2.9772826e+00  -1.8752023e-01
   1.0517529e+00   1.8629708e-02   2.5803423e+00  -1.9085000e-01
   1.0584307e+00   1.8046690e-02   2.2247528e+00  -1.9429975e-01
   1.0651085e+00   1.7488429e-02   1.9152198e+00  -1.9787545e-01
   1.0717863e+00   1.6953605e-02   1.6502398e+00  -2.0158348e-01
   1.0784641e+00   1.6440985e-02   1.4254512e+00  -2.0543061e-01
   1.0851419e+00   1.5949412e-02   1.2355489e+00  -2.0942407e-01
   1.0918197e+00   1.5477802e-02   1.0752697e+00  -2.1357159e-01
   1.0984975e+00   1.5025137e-02   9.3983694e-01  -2.1788139e-01
   1.1051753e+00   1.4590461e-02   8.2511250e-01  -2.2236229e-01
   1.1118531e+00   1.4172877e-02   7.2760371e-01  -2.2702371e-01
   1.1185309e+00   1.3771540e-02   6.4440630e-01  -2.3187572e-01
   1.1252087e+00   1.3385657e-02   5.7312463e-01  -2.3692914e-01
   1.1318865e+00   1.3014479e-02   5.1179024e-01  -2.4219556e-01
   1.1385643e+00   1.2657301e-02   4.5878740e-01  -2.4768743e-01
   1.1452421e+00   1.2313461e-02   4.1278895e-01  -2.5341812e-01
   1.1519199e+00   1.1982331e-02   3.7270259e-01  -2.5940202e-01
   1.1585977e+00   1.1663322e-02   3.3762683e-01  -2.6565462e-01
   1.1652755e+00   1.1355874e-02   3.0681524e-01  -2.7219260e-01
   1.1719533e+00   1.1059460e-02   2.7964751e-01  -2.7903399e-01
   1.1786311e+00   1.0773582e-02   2.5560615e-01  -2.8619822e-01
   1.1853088e+00   1.0497769e-02   2.3425780e-01  -2.9370631e-01
   1.1919866e+00   1.0231575e-02   2.1523806e-01  -3.0158100e-01
   1.1986644e+00   9.9745762e-03   1.9823936e-01  -3.0984691e-01
   1.2053422e+00   9.7263738e-03   1.8300105e-01  -3.1853074e-01
   1.2120200e+00   9.4865882e-03   1.6930141e-01  -3.2766144e-01
   1.2186978e+00   9.2548598e-03   1.5695113e-01  -3.3727046e-01
   1.2253756e+00   9.0308473e-03   1.4578799e-01  -3.4739198e-01
   1.2320534e+00   8.8142271e-03   1.3567251e-01  -3.5806316e-01
   1.2387312e+00   8.6046917e-03   1.2648431e-01  -3.6932445e-01
   1.2454090e+00   8.4019488e-03   1.1811919e-01  -3.8121990e-01
   1.2520868e+00   8.2057208e-03   1.1048667e-01  -3.9379749e-01
   1.2587646e+00   8.0157438e-03   1.0350790e-01  -4.0710952e-01
   1.2654424e+00   7.8317665e-03   9.7114010e-02  -4.2121295e-01
   1.2721202e+00   7.6535499e-03   9.1244644e-02  -4.3616983e-01
   1.2787980e+00   7.4808664e-03   8.5846774e-02  -4.5204772e-01
   1.2854758e+00   7.3134994e-03   8.0873680e-02  -4.6892004e-01
   1.2921536e+00   7.1512420e-03   7.6284097e-02  -4.8686649e-01
   1.2988314e+00   6.9938976e-03   7.2041489e-02  -5.0597330e-01
   1.3055092e+00   6.8412783e-03   6.8113425e-02  -5.2633339e-01
   1.3121870e+00   6.6932048e-03   6.4471056e-02  -5.4804640e-01
   1.3188648e+00   6.5495063e-03   6.1088659e-02  -5.7121825e-01
   1.3255426e+00   6.4100195e-03   5.7943250e-02  -5.9596033e-01
   1.3322204e+00   6.2745885e-03   5.5014250e-02  -6.2238787e-01
   1.3388982e+00   6.1430643e-03   5.2283196e-02  -6.5061723e-01
   1.3455760e+00   6.0153045e-03   4.9733491e-02  -6.8076148e-01
   1.3522538e+00   5.8911730e-03   4.7350186e-02  -7.1292353e-01
   1.3589316e+00   5.7705396e-03   4.5119797e-02  -7.4718569e-01
   1.3656093e+00   5.6532796e-03   4.3030133e-02  -7.8359378e-01
   1.3722871e+00   5.5392739e-03   4.1070159e-02  -8.2213342e-01
   1.3789649e+00   5.4284083e-03   3.9229866e-02  -8.6269476e-01
   1.3856427e+00   5.3205734e-03   3.7500164e-02  -9.0502003e-01
   1.3923205e+00   5.2156645e-03   3.5872783e-02  -9.4862615e-01
   1.3989983e+00   5.1135812e-03   3.4340188e-02  -9.9269041e-01
   1.4056761e+00   5.0142272e-03   3.2895505e-02  -1.0358828e+00
   1.4123539e+00   4.9175103e-03   3.1532453e-02  -1.0761218e+00
   1.4190317e+00   4.8233419e-03   3.0245284e-02  -1.1102221e+00
   1.4257095e+00   4.7316371e-03   2.9028732e-02  -1.1333982e+00
   1.4323873e+00   4.6423142e-03   2.7877968e-02  -1.1385882e+00
   1.4390651e+00   4.5552952e-03   2.6788555e-02  -1.1155896e+00
   1.4457429e+00   4.4705046e-03   2.5756412e-02  -1.0500847e+00
   1.4524207e+00   4.3878705e-03   2.4777784e-02  -9.2284605e-01
   1.4590985e+00   4.3073232e-03   2.3849206e-02  -7.0983425e-01
   1.4657763e+00   4.2287962e-03   2.2967484e-02  -3.8457830e-01
   1.4724541e+00   4.1522252e-03   2.2129665e-02   7.5107084e-02
   1.4791319e+00   4.0775487e-03   2.1333020e-02   6.7443225e-01
   1.4858097e+00   4.0047072e-03   2.0575019e-02   1.3848753e+00
   1.4924875e+00   3.9336438e-03   1.9853321e-02   2.1328122e+00
   1.4991653e+00   3.8643033e-03   1.9165753e-02   2.8087954e+00
   1.5058431e+00   3.7966330e-03   1.8510297e-02   3.3038911e+00
   1.5125209e+00   3.7305819e-03   1.7885079e-02   3.5545750e+00
   1.5191987e+00   3.6661008e-03   1.7288353e-02   3.5638587e+00
   1.5258765e+00   3.6031427e-03   1.6718496e-02   3.3863063e+00
   1.5325543e+00   3.5416618e-03   1.6173994e-02   3.0950380e+00
   1.5392321e+00   3.4816143e-03   1.5653436e-02   2.7549158e+00
   1.5459098e+00   3.4229579e-03   1.5155505e-02   2.4112322e+00
   1.5525876e+00   3.3656517e-03   1.4678968e-02   2.0900376e+00
   1.5592654e+00   3.3096564e-03   1.4222675e-02   1.8032282e+00
   1.5659432e+00   3.2549339e-03   1.3785550e-02   1.5539479e+00
   1.5726210e+00   3.2014477e-03   1.3366585e-02   1.3406481e+00
   1.5792988e+00   3.1491622e-03   1.2964833e-02   1.1596634e+00
   1.5859766e+00   3.0980434e-03   1.2579410e-02   1.0066684e+00
   1.5926544e+00   3.0480583e-03   1.2209484e-02   8.7742002e-01
   1.5993322e+00   2.9991749e-03   1.1854274e-02   7.6808769e-01
   1.6060100e+00   2.9513626e-03   1.1513047e-02   6.7536098e-01
   1.6126878e+00   2.9045916e-03   1.1185112e-02   5.9644899e-01
   1.6193656e+00   2.8588331e-03   1.0869821e-02   5.2903148e-01
   1.6260434e+00   2.8140594e-03   1.0566562e-02   4.7119415e-01
   1.6327212e+00   2.7702436e-03   1.0274760e-02   4.2136311e-01
   1.6393990e+00   2.7273596e-03   9.9938714e-03   3.7824552e-01
   1.6460768e+00   2.6853825e-03   9.7233846e-03   3.4077848e-01
   1.6527546e+00   2.6442878e-03   9.4628163e-03   3.0808633e-01
   1.6594324e+00   2.6040521e-03   9.2117103e-03   2.7944565e-01
   1.6661102e+00   2.5646526e-03   8.9696355e-03   2.5425681e-01
   1.6727880e+00   2.5260673e-03   8.7361841e-03   2.3202098e-01
   1.6794658e+00   2.4882748e-03   8.5109707e-03   2.1232157e-01
   1.6861436e+00   2.4512544e-03   8.2936304e-03   1.9480935e-01
   1.6928214e+00   2.4149862e-03   8.0838176e-03   1.7919038e-01
   1.6994992e+00   2.3794509e-03   7.8812050e-03   1.6521626e-01
   1.7061770e+00   2.3446295e-03   7.6854823e-03   1.5267632e-01
   1.7128548e+00   2.3105039e-03   7.4963553e-03   1.4139117e-01
   1.7195326e+00   2.2770566e-03   7.3135449e-03   1.3120748e-01
   1.7262104e+00   2.2442703e-03   7.1367859e-03   1.2199376e-01
   1.7328881e+00   2.2121286e-03   6.9658268e-03   1.1363682e-01
   1.7395659e+00   2.1806153e-03   6.8004285e-03   1.0603892e-01
   1.7462437e+00   2.1497149e-03   6.6403637e-03   9.9115351e-02
   1.7529215e+00   2.1194123e-03   6.4854162e-03   9.2792498e-02
   1.7595993e+00   2.0896927e-03   6.3353805e-03   8.7006174e-02
   1.7662771e+00   2.0605420e-03   6.1900607e-03   8.1700252e-02
   1.7729549e+00   2.0319464e-03   6.0492706e-03   7.6825511e-02
   1.7796327e+00   2.0038924e-03   5.9128327e-03   7.2338668e-02
   1.7863105e+00   1.9763670e-03   5.7805777e-03   6.8201565e-02
   1.7929883e+00   1.9493576e-03   5.6523444e-03   6.4380470e-02
   1.7996661e+00   1.9228520e-03   5.5279791e-03   6.0845494e-02
   1.8063439e+00   1.8968382e-03   5.4073349e-03   5.7570089e-02
   1.8130217e+00   1.8713046e-03   5.2902718e-03   5.4530620e-02
   1.8196995e+00   1.8462399e-03   5.1766561e-03   5.1705999e-02
   1.8263773e+00   1.8216334e-03   5.0663600e-03   4.9077372e-02
   1.8330551e+00   1.7974743e-03   4.9592616e-03   4.6627844e-02
   1.8397329e+00   1.7737523e-03   4.8552440e-03   4.4342249e-02
   1.8464107e+00   1.7504574e-03   4.7541959e-03   4.2206942e-02
   1.8530885e+00   1.7275798e-03   4.6560104e-03   4.0209629e-02
   1.8597663e+00   1.7051101e-03   4.5605856e-03   3.8339209e-02
   1.8664441e+00   1.6830390e-03   4.4678236e-03   3.6585644e-02
   1.8731219e+00   1.6613576e-03   4.3776310e-03   3.4939839e-02
   1.8797997e+00   1.6400571e-03   4.2899180e-03   3.3393539e-02
   1.8864775e+00   1.6191291e-03   4.2045990e-03   3.1939246e-02
   1.8931553e+00   1.5985652e-03   4.1215915e-03   3.0570130e-02
   1.8998331e+00   1.5783575e-03   4.0408167e-03   2.9279969e-02
   1.9065109e+00   1.5584980e-03   3.9621990e-03   2.8063079e-02
   1.9131886e+00   1.5389793e-03   3.8856657e-03   2.6914265e-02
   1.9198664e+00   1.5197939e-03   3.8111473e-03   2.5828772e-02
   1.9265442e+00   1.5009345e-03   3.7385769e-03   2.4802240e-02
   1.9332220e+00   1.4823941e-03   3.6678903e-03   2.3830667e-02
   1.9398998e+00   1.4641660e-03   3.5990259e-03   2.2910376e-02
   1.9465776e+00   1.4462434e-03   3.5319246e-03   2.2037983e-02
   1.9532554e+00   1.4286198e-03   3.4665294e-03   2.1210371e-02
   1.9599332e+00   1.4112888e-03   3.4027856e-03   2.0424664e-02
   1.9666110e+00   1.3942445e-03   3.3406406e-03   1.9678209e-02
   1.9732888e+00   1.3774806e-03   3.2800440e-03   1.8968552e-02
   1.9799666e+00   1.3609914e-03   3.2209470e-03   1.8293423e-02
   1.9866444e+00   1.3447711e-03   3.1633028e-03   1.7650719e-02
   1.9933222e+00   1.3288143e-03   3.1070664e-03   1.7038489e-02
   2.0000000e+00   1.3131154e-03   3.0521945e-03   1.6454925e-02

